Estimation and inference in models with multiple behavioural equilibria

We develop estimation and inference methods for a macroeconomic model with potentially multiple behavioural equilibria, where agents form expectations using a constant-gain learning rule. We discuss identification, estimation, and inference for the structural parameters and propose uniform confidence bands for the equilibria. When equilibrium solutions are repeated, mixed convergence rates and non-standard limit distributions emerge. Monte Carlo simulations and an empirical application illustrate the finite-sample performance of our methods.

==> Figure1_dat.txt <==
ggrid	g	g1	g2
0.66	-0.000149956486728775	-7.82915570999299e-05	-0.000221658102503963
0.661	-0.000135399118480928	-6.38590701689257e-05	-0.000206975746979365
0.662	-0.000121317425948009	-4.99026799679614e-05	-0.00019276864598694
0.663	-0.000107705479773124	-3.64164575921144e-05	-0.000179030869718266
0.664	-9.45573294007795e-05	-2.33944529320906e-05	-0.00016575646717254
0.665	-8.18670029927304e-05	-1.08306945894032e-05	-0.000152939466072866
0.666	-6.96285073434888e-05	1.28081020911441e-06	-0.000140573872781657
0.667	-5.78358277937285e-05	1.29460756959077e-05	-0.000128653672214263
0.668	-4.64829281460188e-05	2.41711376491871e-05	-0.000117172827754697
0.669	-3.55637505774498e-05	3.49620534793038e-05	-0.000106125281168046
0.67	-2.50722155532568e-05	4.53249023150137e-05	-9.55049525145357e-05
0.671	-1.50022217397794e-05	5.52657850909632e-05	-8.53057400627133e-05
0.672	-5.34764591686443e-06	6.47908246355078e-05	-7.55215202016268e-05
0.673	3.89765710973045e-06	7.39061657584195e-05	-6.61461473527858e-05
0.674	1.27398545978208e-05	8.26179753395939e-05	-5.7173453881898e-05
0.675	2.1185135956836e-05	9.09324424180902e-05	-4.85972500101628e-05
0.676	2.92397128370814e-05	9.88557782813926e-05	-4.04113237251202e-05
0.677	3.69098192203321e-05	0.000106394216555561	-3.26094406901678e-05
0.678	4.42017115092064e-05	0.000113554013294936	-2.51853441556316e-05
0.679	5.11216686187588e-05	0.000120341447074068	-1.81327548667287e-05
0.68	5.76759920671854e-05	0.000126762819077864	-1.14453709733064e-05
0.681	6.38710060673064e-05	0.00013282445319418	-5.1168679382485e-06
0.682	6.97130576191585e-05	0.00013853269610542	8.5910155511737e-07
0.683	7.52085166021432e-05	0.000143893917381233	6.48890769494592e-06
0.684	8.03637758685083e-05	0.000148914509572218	1.17789436340221e-05
0.685	8.51852513366058e-05	0.000153600888303185	1.67356255833528e-05
0.686	8.96793820853725e-05	0.000157959492366966	2.1365392906425e-05
0.687	9.38526304476994e-05	0.000161996783819784	2.56747082127973e-05
0.688	9.77114821071323e-05	0.000165719248075291	2.96700574539122e-05
0.689	0.000101262446192241	0.000169133394001486	3.33579500177983e-05
0.69	0.000104512055372319	0.000172245754015421	3.67449188253266e-05
0.691	0.000107466865954531	0.000175062884180566	3.98375204266888e-05
0.692	0.000110133457981165	0.000177591364303509	4.26423350980976e-05
0.693	0.000112518435326114	0.000179837798031879	4.51659669389315e-05
0.694	0.000114628425793684	0.000181808812952045	4.74150439698784e-05
0.695	0.000116470081216291	0.00018351106068748	4.93962182317453e-05
0.696	0.000118050077554499	0.000184951216998908	5.11161658834913e-05
0.697	0.00011937511499549	0.000186135981882218	5.25815873022584e-05
0.698	0.000120451918053432	0.000187072079670281	5.37992071830695e-05
0.699	0.000121287235670398	0.000187766259132083	5.47757746394151e-05
0.7	0.000121887841316948	0.000188225293575095	5.55180633036167e-05
0.701	0.000122260533093943	0.000188455980946189	5.60328714296343e-05
0.702	0.000122412133834016	0.00018846514393378	5.63270219933187e-05
0.703	0.000122349491205376	0.000188259630070853	5.64073627964401e-05
0.704	0.000122079477814174	0.000187846311838546	5.62807665690501e-05
0.705	0.000121608991307975	0.000187232086769185	5.5954131072844e-05
0.706	0.000120944954480673	0.000186423877550967	5.54343792064094e-05
0.707	0.000120094315377073	0.000185428632133111	5.47284591083663e-05
0.708	0.000119064047397699	0.000184253323830652	5.38433442637265e-05
0.709	0.000117861149405596	0.000182904951431251	5.27860336096975e-05
0.71	0.000116492645831578	0.000181390539300663	5.15635516412649e-05
0.711	0.0001149655867827	0.000179717137491098	5.01829485182181e-05
0.712	0.000113287048148281	0.000177891821847465	4.86513001735078e-05
0.713	0.000111464131709038	0.000175921694116843	4.69757084202715e-05
0.714	0.000109503965245228	0.000173813882056284	4.51633010603025e-05
0.715	0.000107413702646442	0.000171575539542945	4.32212319945169e-05
0.716	0.000105200524020743	0.000169213846683447	4.11566813310893e-05
0.717	0.000102871635805357	0.000166736009924451	3.89768554964753e-05
0.718	0.000100434270878247	0.000164149262164348	3.66889873465448e-05
0.719	9.7895688668026e-05	0.000161460862863283	3.4300336277493e-05
0.72	9.52631752682009e-05	0.000158678098157949	3.18181883378621e-05
0.721	9.25440435481928e-05	0.000155808280971836	2.92498563418953e-05
0.722	8.97456332675794e-05	0.000152858751130358	2.66026799817798e-05
0.723	8.68753111898934e-05	0.000149836875474652	2.38840259423334e-05
0.724	8.39404711967529e-05	0.000146750047975042	2.1101288014469e-05
0.725	8.09485344034355e-05	0.000143605689847837	1.82618872115459e-05
0.726	7.79069492744533e-05	0.000140411249670347	1.53732718832789e-05
0.727	7.48231917395703e-05	0.000137174203497237	1.24429178337548e-05
0.728	7.17047653114866e-05	0.000133902054978208	9.47832843678498e-06
0.729	6.85592012028557e-05	0.000130602335475016	6.48703475447654e-06
0.73	6.53940584445234e-05	0.000127282604180268	3.47659565447245e-06
0.731	6.22169240047654e-05	0.00012395044823621	4.54597929189227e-07
0.732	5.90354129078596e-05	0.000120613482854193	-2.57134358450095e-06
0.733	5.58571683556552e-05	0.000117279351435129	-5.59358588669845e-06
0.734	5.26898618470328e-05	0.000113955725690174	-8.6044576916855e-06
0.735	4.95411932993628e-05	0.000110650305762183	-1.15962593091323e-05
0.736	4.6418891171629e-05	0.000107370820348285	-1.45612625199742e-05
0.737	4.33307125856652e-05	0.000104125026822	-1.74917104552863e-05
0.738	4.02844434505001e-05	0.000100920711357144	-2.03798174724934e-05
0.739	3.72878985859249e-05	9.7765689051621e-05	-2.32177690319135e-05
0.74	3.43489218473936e-05	9.46678040529836e-05	-2.59977215713025e-05
0.741	3.14753862510342e-05	9.16349296828933e-05	-2.87118023817312e-05
0.742	2.86751940998808e-05	8.86749685635735e-05	-3.13521094814639e-05
0.743	2.59562771102173e-05	8.57958527450409e-05	-3.39107114886161e-05
0.744	2.33265965394747e-05	8.30055438316712e-05	-3.63796474953659e-05
0.745	2.0794143314018e-05	8.03120331115403e-05	-3.87509269382802e-05
0.746	1.8366938157266e-05	7.77233416842105e-05	-4.1016529471527e-05
0.747	1.60530317202534e-05	7.52475205907377e-05	-4.31684048364245e-05
0.748	1.38605047105278e-05	7.2892650944012e-05	-4.51984727318777e-05
0.749	1.1797468023933e-05	7.06668440594305e-05	-4.70986226834835e-05
0.75	9.87206287539344e-06	6.85782415866809e-05	-4.88607139126351e-05
0.751	8.0924609316968e-06	6.66350156418583e-05	-5.04765752039615e-05
0.752	6.46686444394362e-06	6.48453689409134e-05	-5.19380047726559e-05
0.753	5.00350638155123e-06	6.32175349334352e-05	-5.32367701310266e-05
0.754	3.7106505665907e-06	6.17597779364321e-05	-5.43646079543825e-05
0.755	2.59659180856797e-06	6.04803932707787e-05	-5.53132239456966e-05
0.756	1.6696560403151e-06	5.9387707395997e-05	-5.6074292700492e-05
0.757	9.38200455435911e-07	5.84900780474795e-05	-5.66394575697293e-05
0.758	4.10613643975211e-07	5.77958943743795e-05	-5.70003305233602e-05
0.759	9.53157316407882e-08	5.7313577076834e-05	-5.71484920121046e-05
0.76	7.58519025367832e-10	5.70515785458525e-05	-5.70754908280069e-05
0.761	1.3542561949631e-07	5.70183830024273e-05	-5.67728439668791e-05
0.762	5.07832600638025e-07	5.72225066378662e-05	-5.62320364865254e-05
0.763	1.12652712591643e-06	5.76724977557896e-05	-5.5444521366188e-05
0.764	2.00008909501115e-06	5.83769369135734e-05	-5.44017193648827e-05
0.765	3.1371307872563e-06	5.9344437065012e-05	-5.30950188798451e-05
0.766	4.5462970053034e-06	6.05836437037599e-05	-5.15157758016471e-05
0.767	6.23626521911724e-06	6.21032350086592e-05	-4.96553133714217e-05
0.768	8.2157457101939e-06	6.3911921987625e-05	-4.7504922035424e-05
0.769	1.04934817181102e-05	6.60184486244164e-05	-4.50558592999251e-05
0.77	1.3078249587517e-05	6.84315920247425e-05	-4.22993495843293e-05
0.771	1.5978858913912e-05	7.11601625641434e-05	-3.92265840740702e-05
0.772	1.92041526937414e-05	7.42130040364275e-05	-3.58287205728391e-05
0.773	2.27630074718377e-05	7.75989938026633e-05	-3.20968833534829e-05
0.774	2.66643334918548e-05	8.13270429407265e-05	-2.80221630086785e-05
0.775	3.09170748472587e-05	8.54060963969561e-05	-2.3595616300276e-05
0.776	3.55302096320953e-05	8.98451331370342e-05	-1.88082660075306e-05
0.777	4.05127500934244e-05	9.46531662988637e-05	-1.36511007762241e-05
0.778	4.58737427848632e-05	9.98392433456674e-05	-8.11507496423225e-06
0.779	5.16222687203527e-05	0.000105412446220199	-2.1911084889803e-06
0.78	5.77674435289222e-05	0.000111381891499729	4.12991332843227e-06
0.781	6.43184176098988e-05	0.00011775673055181	1.08571399172197e-05
0.782	7.12843762906701e-05	0.000124546149691485	1.79997556151168e-05
0.783	7.86745399832256e-05	0.000131759370338047	2.55669798240321e-05
0.784	8.64981643420304e-05	0.000139405649174029	3.35680671690319e-05
0.785	9.47645404242303e-05	0.000147494278304405	4.20123076567691e-05
0.786	0.000103482994849191	0.000156034585417353	5.09090268361323e-05
0.787	0.00011266288995937	0.000165035933943902	6.02675859581181e-05
0.788	0.000122313623982073	0.000174507723221917	7.00973821379236e-05
0.789	0.000132444631192441	0.000184459388657188	8.04078485178161e-05
0.79	0.000143065382077423	0.000194900401888964	9.12084544300029e-05
0.791	0.000154185383499206	0.000205840270952939	0.000102508705560944
0.792	0.000165814178861634	0.000217288540448113	0.000114318144117442
0.793	0.000177961348276745	0.000229254791703437	0.000126646348992066
0.794	0.000190636508730968	0.000241748642943906	0.000139502935930236
0.795	0.000203849314254656	0.000254779749461309	0.000152897557699205
0.796	0.000217609456090395	0.000268357803781205	0.000166839904256033
0.797	0.000231926662863757	0.000282492535835122	0.000181339702918004
0.798	0.000246810700753941	0.000297193713130861	0.000196406718533493
0.799	0.000262271373666301	0.00031247114092503	0.000212050753654158
0.8	0.000278318523404764	0.000328334662396457	0.000228281648706918


==> Figure2_dat.txt <==
betas	G1	G2
0	-0.115002188068987	-0.254038307638862
0.001	-0.114003262763175	-0.253039352224044
0.002	-0.113006486844967	-0.25204248597726
0.003	-0.112011860312048	-0.251047708891525
0.004	-0.111019383160557	-0.250055020955196
0.005	-0.110029055385094	-0.249064422151971
0.006	-0.109040876978709	-0.248075912460892
0.007	-0.108054847932913	-0.247089491856343
0.008	-0.107070968237669	-0.246105160308048
0.009	-0.106089237881399	-0.245122917781076
0.01	-0.105109656850977	-0.244142764235832
0.011	-0.104132225131735	-0.243164699628067
0.012	-0.103156942707458	-0.242188723908868
0.013	-0.102183809560386	-0.241214837024665
0.014	-0.101212825671214	-0.240243038917223
0.015	-0.100243991019088	-0.239273329523648
0.016	-0.0992773055816108	-0.238305708776383
0.017	-0.0983127693348357	-0.237340176603209
0.018	-0.0973503822532692	-0.236376732927241
0.019	-0.0963901443098697	-0.235415377666931
0.02	-0.0954320554760468	-0.234456110736063
0.021	-0.0944761157216612	-0.233498932043758
0.022	-0.0935223250150234	-0.232543841494465
0.023	-0.0925706833228936	-0.231590838987968
0.024	-0.0916211906104811	-0.230639924419378
0.025	-0.090673846841443	-0.229691097679138
0.026	-0.0897286519778843	-0.228744358653016
0.027	-0.0887856059803565	-0.227799707222108
0.028	-0.087844708807857	-0.226857143262835
0.029	-0.0869059604178285	-0.225916666646941
0.03	-0.0859693607661579	-0.224978277241493
0.031	-0.0850349098071754	-0.224041974908879
0.032	-0.084102607493654	-0.223107759506806
0.033	-0.083172453776808	-0.222175630888297
0.034	-0.0822444486062923	-0.221245588901694
0.035	-0.0813185919302014	-0.220317633390652
0.036	-0.0803948836950685	-0.219391764194138
0.037	-0.0794733238458641	-0.21846798114643
0.038	-0.0785539123259951	-0.217546284077116
0.039	-0.0776366490773038	-0.21662667281109
0.04	-0.0767215340400665	-0.215709147168552
0.041	-0.0758085671529924	-0.214793706965003
0.042	-0.0748977483532225	-0.213880352011247
0.043	-0.073989077576328	-0.212969082113387
0.044	-0.0730825547563094	-0.212059897072822
0.045	-0.0721781798255952	-0.211152796686244
0.046	-0.07127595271504	-0.21024778074564
0.047	-0.0703758733539239	-0.209344849038285
0.048	-0.0694779416699504	-0.208444001346742
0.049	-0.0685821575892454	-0.207545237448859
0.05	-0.0676885210363554	-0.206648557117767
0.051	-0.0667970319342464	-0.205753960121876
0.052	-0.065907690204302	-0.204861446224874
0.053	-0.0650204957663219	-0.203971015185725
0.054	-0.0641354485385204	-0.203082666758663
0.055	-0.0632525484375248	-0.202196400693191
0.056	-0.0623717953783734	-0.201312216734082
0.057	-0.0614931892745143	-0.200430114621368
0.058	-0.0606167300378032	-0.199550094090345
0.059	-0.059742417578502	-0.198672154871566
0.06	-0.0588702518052768	-0.197796296690838
0.061	-0.0580002326251959	-0.19692251926922
0.062	-0.0571323599437286	-0.19605082232302
0.063	-0.0562666336647424	-0.19518120556379
0.064	-0.0554030536905017	-0.194313668698325
0.065	-0.0545416199216656	-0.19344821142866
0.066	-0.0536823322572863	-0.192584833452063
0.067	-0.0528251905948061	-0.191723534461035
0.068	-0.0519701948300566	-0.190864314143306
0.069	-0.0511173448572556	-0.190007172181831
0.07	-0.0502666405690055	-0.189152108254785
0.071	-0.0494180818562909	-0.188299122035564
0.072	-0.0485716686084765	-0.187448213192775
0.073	-0.0477274007133051	-0.186599381390237
0.074	-0.0468852780568948	-0.185752626286975
0.075	-0.0460453005237372	-0.184907947537217
0.076	-0.0452074679966948	-0.184065344790392
0.077	-0.0443717803569987	-0.183224817691119
0.078	-0.0435382374842463	-0.182386365879214
0.079	-0.0427068392563989	-0.181549988989675
0.08	-0.0418775855497788	-0.180715686652685
0.081	-0.0410504762390675	-0.179883458493607
0.082	-0.0402255111973025	-0.179053304132974
0.083	-0.0394026902958752	-0.178225223186494
0.084	-0.0385820134045281	-0.177399215265039
0.085	-0.0377634803913522	-0.17657527997464
0.086	-0.0369470911227842	-0.175753416916488
0.087	-0.0361328454636041	-0.174933625686925
0.088	-0.0353207432769321	-0.174115905877442
0.089	-0.0345107844242262	-0.173300257074671
0.09	-0.0337029687652789	-0.172486678860386
0.091	-0.0328972961582149	-0.171675170811491
0.092	-0.0320937664594878	-0.170865732500022
0.093	-0.0312923795238775	-0.170058363493138
0.094	-0.030493135204487	-0.169253063353117
0.095	-0.0296960333527393	-0.168449831637352
0.096	-0.0289010738183748	-0.167648667898344
0.097	-0.0281082564494482	-0.166849571683701
0.098	-0.0273175810923247	-0.166052542536128
0.099	-0.0265290475916778	-0.165257579993423
0.1	-0.0257426557904857	-0.164464683588476
0.101	-0.0249584055300278	-0.163673852849257
0.102	-0.024176296649882	-0.162885087298817
0.103	-0.0233963289879214	-0.162098386455277
0.104	-0.0226185023803103	-0.161313749831827
0.105	-0.0218428166615017	-0.160531176936717
0.106	-0.0210692716642335	-0.159750667273256
0.107	-0.0202978672195248	-0.158972220339799
0.108	-0.0195286031566731	-0.15819583562975
0.109	-0.0187614793032504	-0.157421512631549
0.11	-0.0179964954850996	-0.15664925082867
0.111	-0.017233651526331	-0.155879049699616
0.112	-0.0164729472493189	-0.155110908717907
0.113	-0.0157143824746977	-0.154344827352083
0.114	-0.0149579570213581	-0.153580805065691
0.115	-0.0142036707064439	-0.152818841317281
0.116	-0.0134515233453477	-0.152058935560399
0.117	-0.0127015147517072	-0.151301087243585
0.118	-0.0119536447374015	-0.15054529581036
0.119	-0.0112079131125472	-0.149791560699225
0.12	-0.0104643196854947	-0.149039881343652
0.121	-0.00972286426282332	-0.148290257172078
0.122	-0.00898354664933865	-0.147542687607899
0.123	-0.00824636664806738	-0.146797172069463
0.124	-0.00751132406025384	-0.146053709970064
0.125	-0.0067784186853557	-0.145312300717933
0.126	-0.00604765032103977	-0.144572943716235
0.127	-0.00531901876317792	-0.143835638363058
0.128	-0.00459252380584263	-0.14310038405141
0.129	-0.00386816524130301	-0.142367180169209
0.13	-0.00314594286002026	-0.141636026099278
0.131	-0.00242585645064333	-0.140906921219337
0.132	-0.00170790580000466	-0.140179864901996
0.133	-0.000992090693115538	-0.139454856514746
0.134	-0.000278410913161803	-0.138731895419957
0.135	0.000433133758500848	-0.138010980974864
0.136	0.0011425435423513	-0.137292112531564
0.137	0.0018498186607076	-0.136575289437009
0.138	0.00255495933773181	-0.135860511032994
0.139	0.00325796579943446	-0.135147776656154
0.14	0.00395883827367949	-0.134437085637955
0.141	0.00465757699018879	-0.133728437304683
0.142	0.00535418218054723	-0.133021830977444
0.143	0.00604865407820751	-0.132317265972146
0.144	0.00674099291849492	-0.131614741599501
0.145	0.00743119893861238	-0.130914257165011
0.146	0.00811927237764545	-0.130215811968959
0.147	0.00880521347656738	-0.129519405306407
0.148	0.0094890224782441	-0.128825036467182
0.149	0.0101706996274394	-0.128132704735871
0.15	0.01085024517082	-0.127442409391812
0.151	0.0115276593569612	-0.126754149709085
0.152	0.0122029424363513	-0.126067924956503
0.153	0.012876094661398	-0.125383734397606
0.154	0.0135471162864325	-0.124701577290651
0.155	0.0142160075677159	-0.124021452888603
0.156	0.0148827687634445	-0.123343360439126
0.157	0.0155474001337545	-0.122667299184576
0.158	0.0162099019407285	-0.121993268361991
0.159	0.0168702744484007	-0.121321267203082
0.16	0.0175285179227623	-0.120651294934226
0.161	0.0181846326317675	-0.119983350776452
0.162	0.0188386188453389	-0.11931743394544
0.163	0.0194904768353736	-0.118653543651503
0.164	0.020140206875749	-0.117991679099584
0.165	0.0207878092423283	-0.117331839489245
0.166	0.0214332842129666	-0.116674024014658
0.167	0.0220766320675172	-0.116018231864592
0.168	0.0227178530878369	-0.115364462222411
0.169	0.0233569475577927	-0.114712714266055
0.17	0.0239939157632675	-0.114062987168041
0.171	0.0246287579921665	-0.113415280095442
0.172	0.0252614745344233	-0.112769592209889
0.173	0.0258920656820059	-0.11212592266755
0.174	0.0265205317289237	-0.111484270619128
0.175	0.027146872971233	-0.110844635209848
0.176	0.0277710897070439	-0.110207015579447
0.177	0.0283931822365268	-0.109571410862164
0.178	0.0290131508619185	-0.108937820186732
0.179	0.029630995887529	-0.108306242676364
0.18	0.0302467176197485	-0.107676677448745
0.181	0.0308603163670532	-0.10704912361602
0.182	0.0314717924400125	-0.106423580284788
0.183	0.0320811461512961	-0.105800046556085
0.184	0.0326883778156801	-0.105178521525379
0.185	0.0332934877500543	-0.104559004282555
0.186	0.033896476273429	-0.103941493911908
0.187	0.0344973437069421	-0.10332598949213
0.188	0.0350960903738659	-0.102712490096299
0.189	0.0356927165996143	-0.102100994791868
0.19	0.0362872227117501	-0.101491502640658
0.191	0.0368796090399919	-0.10088401269884
0.192	0.0374698759162213	-0.100278524016928
0.193	0.0380580236744907	-0.099675035639769
0.194	0.0386440526510302	-0.0990735466065283
0.195	0.039227963184255	-0.09847405595068
0.196	0.0398097556147732	-0.0978765626999953
0.197	0.0403894302853929	-0.0972810658765307
0.198	0.0409669875411302	-0.0966875644966166
0.199	0.0415424277292167	-0.0960960575708457
0.2	0.0421157511991068	-0.0955065441040608
0.201	0.0426869583024862	-0.0949190230953437
0.202	0.043256049393279	-0.0943334935380024
0.203	0.0438230248276559	-0.0937499544195596
0.204	0.0443878849640423	-0.093168404721741
0.205	0.0449506301631258	-0.0925888434204624
0.206	0.0455112607878647	-0.0920112694858178
0.207	0.0460697772034961	-0.0914356818820672
0.208	0.0466261797775435	-0.0908620795676242
0.209	0.0471804688798257	-0.0902904614950436
0.21	0.0477326448824648	-0.0897208266110083
0.211	0.0482827081598944	-0.0891531738563177
0.212	0.0488306590888684	-0.0885875021658742
0.213	0.0493764980484691	-0.0880238104686707
0.214	0.049920225420116	-0.0874620976877778
0.215	0.0504618415875741	-0.0869023627403307
0.216	0.0510013469369628	-0.0863446045375166
0.217	0.0515387418567647	-0.0857888219845608
0.218	0.0520740267378342	-0.0852350139807147
0.219	0.0526072019734062	-0.0846831794192414
0.22	0.0531382679591055	-0.0841333171874031
0.221	0.0536672250929553	-0.0835854261664475
0.222	0.0541940737753867	-0.0830395052315941
0.223	0.0547188144092472	-0.0824955532520208
0.224	0.0552414473998104	-0.0819535690908505
0.225	0.0557619731547853	-0.0814135516051367
0.226	0.0562803920843252	-0.0808754996458505
0.227	0.0567967046010371	-0.0803394120578658
0.228	0.0573109111199916	-0.0798052876799464
0.229	0.0578230120587321	-0.0792731253447303
0.23	0.0583330078372842	-0.0787429238787176
0.231	0.058840898878166	-0.0782146821022547
0.232	0.059346685606397	-0.0776883988295202
0.233	0.0598503684495085	-0.0771640728685113
0.234	0.0603519478375531	-0.0766417030210284
0.235	0.060851424203115	-0.0761212880826609
0.236	0.0613487979813196	-0.0756028268427724
0.237	0.061844069609844	-0.0750863180844865
0.238	0.0623372395289267	-0.0745717605846708
0.239	0.062828308181378	-0.0740591531139232
0.24	0.0633172760125906	-0.073548494436556
0.241	0.0638041434705496	-0.0730397833105813
0.242	0.0642889110058429	-0.0725330184876953
0.243	0.0647715790716721	-0.0720281987132638
0.244	0.0652521481238628	-0.0715253227263061
0.245	0.065730618620875	-0.0710243892594798
0.246	0.0662069910238146	-0.0705253970390652
0.247	0.0666812657964437	-0.0700283447849497
0.248	0.0671534434051915	-0.0695332312106122
0.249	0.0676235243191652	-0.0690400550231069
0.25	0.0680915090101616	-0.0685488149230478
0.251	0.0685573979526775	-0.0680595096045924
0.252	0.0690211916239214	-0.0675721377554256
0.253	0.0694828905038246	-0.0670866980567438
0.254	0.0699424950750527	-0.0666031891832383
0.255	0.0704000058230167	-0.066121609803079
0.256	0.0708554232358852	-0.065641958577898
0.257	0.0713087478045952	-0.0651642341627729
0.258	0.0717599800228644	-0.0646884352062105
0.259	0.0722091203872028	-0.0642145603501295
0.26	0.0726561693969243	-0.0637426082298438
0.261	0.0731011275541593	-0.0632725774740461
0.262	0.0735439953638657	-0.0628044667047901
0.263	0.0739847733338422	-0.0623382745374735
0.264	0.0744234619747396	-0.0618739995808214
0.265	0.0748600618000734	-0.0614116404368683
0.266	0.0752945733262362	-0.0609511957009407
0.267	0.0757269970725103	-0.0604926639616398
0.268	0.0761573335610797	-0.0600360438008241
0.269	0.0765855833170434	-0.0595813337935912
0.27	0.0770117468684278	-0.0591285325082599
0.271	0.0774358247461993	-0.0586776385063528
0.272	0.0778578174842778	-0.0582286503425781
0.273	0.0782777256195491	-0.057781566564811
0.274	0.0786955496918782	-0.0573363857140762
0.275	0.0791112902441227	-0.0568931063245289
0.276	0.0795249478221456	-0.056451726923437
0.277	0.0799365229748291	-0.056012246031162
0.278	0.0803460162540878	-0.0555746621611405
0.279	0.0807534282148824	-0.055138973819866
0.28	0.0811587594152333	-0.0547051795068691
0.281	0.0815620104162342	-0.0542732777146993
0.282	0.0819631817820661	-0.0538432669289059
0.283	0.0823622740800114	-0.0534151456280182
0.284	0.0827592878804674	-0.052988912283527
0.285	0.083154223756961	-0.0525645653598649
0.286	0.0835470822861626	-0.0521421033143866
0.287	0.0839378640479006	-0.0517215245973499
0.288	0.0843265696251756	-0.0513028276518954
0.289	0.0847131996041753	-0.0508860109140269
0.29	0.0850977545742888	-0.0504710728125919
0.291	0.0854802351281214	-0.0500580117692607
0.292	0.0858606418615097	-0.0496468261985071
0.293	0.0862389753735363	-0.0492375145075881
0.294	0.0866152362665448	-0.0488300750965228
0.295	0.086989425146155	-0.048424506358073
0.296	0.0873615426212786	-0.0480208066777214
0.297	0.0877315893041338	-0.0476189744336522
0.298	0.0880995658102612	-0.0472190079967295
0.299	0.0884654727585397	-0.0468209057304766
0.3	0.0888293107712016	-0.0464246659910547
0.301	0.0891910804738486	-0.0460302871272427
0.302	0.089550782495468	-0.0456377674804146
0.303	0.0899084174684483	-0.0452471053845193
0.304	0.0902639860285958	-0.0448582991660583
0.305	0.0906174888151504	-0.0444713471440645
0.306	0.0909689264708022	-0.0440862476300807
0.307	0.0913182996417081	-0.0437029989281373
0.308	0.0916656089775083	-0.0433215993347306
0.309	0.0920108551313428	-0.0429420471388006
0.31	0.0923540387598685	-0.0425643406217088
0.311	0.0926951605232763	-0.0421884780572163
0.312	0.0930342210853076	-0.0418144577114609
0.313	0.0933712211132721	-0.0414422778429347
0.314	0.0937061612780648	-0.0410719367024615
0.315	0.0940390422541835	-0.0407034325331738
0.316	0.0943698647197465	-0.0403367635704902
0.317	0.0946986293565099	-0.0399719280420923
0.318	0.095025336849886	-0.0396089241679011
0.319	0.0953499878889604	-0.0392477501600546
0.32	0.0956725831665112	-0.0388884042228833
0.321	0.0959931233790261	-0.0385308845528877
0.322	0.0963116092267213	-0.0381751893387139
0.323	0.09662804141356	-0.0378213167611302
0.324	0.0969424206472704	-0.037469264993003
0.325	0.0972547476393652	-0.037119032199273
0.326	0.0975650231051599	-0.0367706165369305
0.327	0.0978732477637919	-0.036424016154992
0.328	0.0981794223382396	-0.0360792291944748
0.329	0.0984835475553419	-0.0357362537883731
0.33	0.0987856241458173	-0.0353950880616332
0.331	0.0990856528442831	-0.0350557301311282
0.332	0.0993836343892761	-0.034718178105634
0.333	0.0996795695232713	-0.0343824300858033
0.334	0.0999734589927024	-0.0340484841641406
0.335	0.100265303547982	-0.0337163384249772
0.336	0.10055510394352	-0.0333859909444455
0.337	0.100842860937749	-0.0330574397904534
0.338	0.101128575293138	-0.0327306830226585
0.339	0.101412247776218	-0.0324057186924421
0.34	0.101693879157601	-0.0320825448428834
0.341	0.101973470212001	-0.0317611595087333
0.342	0.102251021718255	-0.0314415607163879
0.343	0.102526534459346	-0.0311237464838622
0.344	0.10280000922242	-0.0308077148207634
0.345	0.103071446798814	-0.0304934637282647
0.346	0.103340847984072	-0.0301809911990772
0.347	0.103608213577969	-0.0298702952174245
0.348	0.103873544384535	-0.0295613737590144
0.349	0.104136841212074	-0.0292542247910115
0.35	0.104398104873186	-0.0289488462720109
0.351	0.104657336184794	-0.0286452361520094
0.352	0.104914535968163	-0.0283433923723787
0.353	0.105169705048921	-0.0280433128658364
0.354	0.105422844257089	-0.0277449955564195
0.355	0.105673954427097	-0.0274484383594547
0.356	0.10592303639781	-0.0271536391815312
0.357	0.106170091012552	-0.0268605959204714
0.358	0.10641511911913	-0.0265693064653031
0.359	0.106658121569856	-0.0262797686962299
0.36	0.106899099221572	-0.0259919804846029
0.361	0.107138052935676	-0.0257059396928913
0.362	0.107374983578141	-0.0254216441746534
0.363	0.107609892019546	-0.0251390917745067
0.364	0.107842779135098	-0.0248582803280991
0.365	0.108073645804655	-0.0245792076620787
0.366	0.108302492912753	-0.0243018715940641
0.367	0.108529321348631	-0.0240262699326142
0.368	0.108754132006257	-0.0237524004771985
0.369	0.108976925784353	-0.0234802610181661
0.37	0.109197703586421	-0.0232098493367159
0.371	0.109416466320767	-0.0229411632048656
0.372	0.109633214900529	-0.0226742003854207
0.373	0.109847950243707	-0.0224089586319439
0.374	0.110060673273181	-0.022145435688724
0.375	0.110271384916746	-0.0218836292907441
0.376	0.110480086107133	-0.0216235371636506
0.377	0.110686777782041	-0.0213651570237214
0.378	0.11089146088416	-0.0211084865778342
0.379	0.111094136361202	-0.0208535235234345
0.38	0.111294805165926	-0.0206002655485034
0.381	0.111493468256168	-0.0203487103315251
0.382	0.111690126594868	-0.0200988555414551
0.383	0.111884781150099	-0.0198506988376869
0.384	0.112077432895094	-0.0196042378700192
0.385	0.112268082808278	-0.0193594702786237
0.386	0.112456731873294	-0.0191163936940109
0.387	0.112643381079032	-0.0188750057369973
0.388	0.112828031419661	-0.0186353040186719
0.389	0.113010683894658	-0.0183972861403627
0.39	0.113191339508834	-0.0181609496936022
0.391	0.11336999927237	-0.0179262922600936
0.392	0.113546664200844	-0.0176933114116774
0.393	0.11372133531526	-0.0174620047102957
0.394	0.113894013642081	-0.0172323697079585
0.395	0.114064700213263	-0.0170044039467087
0.396	0.114233396066277	-0.0167781049585869
0.397	0.114400102244152	-0.0165534702655968
0.398	0.114564819795497	-0.0163304973796694
0.399	0.114727549774537	-0.0161091838026277
0.4	0.114888293241147	-0.0158895270261511
0.401	0.115047051260879	-0.0156715245317392
0.402	0.115203824905002	-0.0154551737906762
0.403	0.115358615250527	-0.0152404722639941
0.404	0.115511423380245	-0.015027417402437
0.405	0.11566225038276	-0.0148160066464234
0.406	0.11581109735252	-0.0146062374260104
0.407	0.115957965389854	-0.0143981071608564
0.408	0.116102855601004	-0.0141916132601833
0.409	0.116245769098159	-0.0139867531227395
0.41	0.116386706999493	-0.0137835241367628
0.411	0.116525670429195	-0.0135819236799415
0.412	0.116662660517507	-0.0133819491193775
0.413	0.116797678400762	-0.013183597811547
0.414	0.116930725221412	-0.012986867102263
0.415	0.117061802128071	-0.0127917543266364
0.416	0.117190910275549	-0.0125982568090369
0.417	0.117318050824888	-0.0124063718630541
0.418	0.117443224943399	-0.0122160967914584
0.419	0.117566433804698	-0.0120274288861616
0.42	0.117687678588745	-0.0118403654281771
0.421	0.117806960481882	-0.0116549036875799
0.422	0.117924280676868	-0.0114710409234672
0.423	0.118039640372921	-0.011288774383917
0.424	0.118153040775752	-0.0111081013059489
0.425	0.118264483097609	-0.010929018915482
0.426	0.11837396855731	-0.0107515244272953
0.427	0.118481498380287	-0.0105756150449857
0.428	0.118587073798627	-0.0104012879609269
0.429	0.118690696051104	-0.0102285403562279
0.43	0.118792366383228	-0.0100573694006912
0.431	0.118892086047281	-0.00988777225277054
0.432	0.118989856302358	-0.00971974605952897
0.433	0.119085678414411	-0.00955328795659599
0.434	0.119179553656288	-0.0093883950681255
0.435	0.119271483307772	-0.00922506450675209
0.436	0.119361468655631	-0.00906329337354844
0.437	0.119449510993654	-0.00890307875798196
0.438	0.119535611622696	-0.00874441773787088
0.439	0.11961977185072	-0.00858730737934038
0.44	0.119701992992843	-0.00843174473677899
0.441	0.119782276371376	-0.00827772685279377
0.442	0.119860623315872	-0.00812525075816611
0.443	0.119937035163168	-0.00797431347180672
0.444	0.120011513257432	-0.00782491200071073
0.445	0.120084058950204	-0.00767704333991254
0.446	0.120154673600446	-0.00753070447244014
0.447	0.120223358574586	-0.00738589236926929
0.448	0.120290115246565	-0.00724260398927795
0.449	0.120354944997881	-0.00710083627919961
0.45	0.12041784921764	-0.00696058617357692
0.451	0.1204788293026	-0.00682185059471546
0.452	0.120537886657221	-0.00668462645263568
0.453	0.12059502269371	-0.00654891064502688
0.454	0.120650238832074	-0.00641470005719907
0.455	0.120703536500165	-0.00628199156203518
0.456	0.120754917133731	-0.0061507820199434
0.457	0.120804382176463	-0.00602106827880894
0.458	0.120851933080051	-0.00589284717394517
0.459	0.120897571304228	-0.00576611552804512
0.46	0.120941298316824	-0.00564087015113263
0.461	0.120983115593815	-0.00551710784051274
0.462	0.121023024619379	-0.005394825380722
0.463	0.121061026885942	-0.00527401954347934
0.464	0.121097123894235	-0.00515468708763561
0.465	0.121131317153347	-0.00503682475912265
0.466	0.121163608180773	-0.0049204292909038
0.467	0.121193998502475	-0.0048054974029223
0.468	0.121222489652929	-0.00469202580204986
0.469	0.121249083175185	-0.00458001118203627
0.47	0.12127378062092	-0.00446945022345663
0.471	0.121296583550492	-0.00436033959365972
0.472	0.121317493532998	-0.00425267594671586
0.473	0.12133651214633	-0.00414645592336454
0.474	0.121353640977231	-0.00404167615096085
0.475	0.121368881621351	-0.00393833324342302
0.476	0.121382235683308	-0.00383642380117893
0.477	0.121393704776743	-0.00373594441111219
0.478	0.121403290524382	-0.00363689164650793
0.479	0.12141099455809	-0.00353926206699956
0.48	0.121416818518936	-0.00344305221851282
0.481	0.121420764057249	-0.00334825863321175
0.482	0.121422832832682	-0.0032548778294435
0.483	0.12142302651427	-0.00316290631168265
0.484	0.121421346780491	-0.00307234057047545
0.485	0.121417795319334	-0.00298317708238371
0.486	0.121412373828353	-0.0028954123099289
0.487	0.121405084014736	-0.0028090427015347
0.488	0.121395927595368	-0.00272406469147068
0.489	0.121384906296893	-0.00264047469979456
0.49	0.121372021855778	-0.00255826913229518
0.491	0.121357276018381	-0.00247744438043374
0.492	0.121340670541017	-0.00239799682128616
0.493	0.121322207190021	-0.00231992281748478
0.494	0.121301887741814	-0.0022432187171586
0.495	0.121279713982977	-0.00216788085387487
0.496	0.12125568771031	-0.0020939055465794
0.497	0.12122981073091	-0.00202128909953647
0.498	0.121202084862229	-0.00195002780226894
0.499	0.121172511932155	-0.0018801179294976
0.5	0.121141093779072	-0.00181155574108072
0.501	0.121107832251938	-0.00174433748195191
0.502	0.121072729210352	-0.00167845938206002
0.503	0.121035786524629	-0.00161391765630636
0.504	0.12099700607587	-0.0015507085044828
0.505	0.120956389756036	-0.0014888281112091
0.506	0.120913939468021	-0.00142827264587031
0.507	0.120869657125729	-0.00136903826255397
0.508	0.120823544654146	-0.00131112109998532
0.509	0.120775603989416	-0.00125451728146464
0.51	0.120725837078919	-0.00119922291480257
0.511	0.120674245881347	-0.00114523409225542
0.512	0.120620832366778	-0.00109254689046034
0.513	0.120565598516763	-0.00104115737037003
0.514	0.120508546324393	-0.000991061577187202
0.515	0.12044967779439	-0.000942255540298031
0.516	0.120388994943178	-0.000894735273206382
0.517	0.120326499798969	-0.000848496773466989
0.518	0.120262194401845	-0.000803536022617957
0.519	0.120196080803835	-0.000759848986113365
0.52	0.120128161069004	-0.000717431613255659
0.521	0.120058437273532	-0.000676279837127258
0.522	0.119986911505803	-0.000636389574522056
0.523	0.119913585866485	-0.000597756725876031
0.524	0.119838462468619	-0.000560377175198523
0.525	0.119761543437704	-0.000524246790001404
0.526	0.119682830911786	-0.000489361421230239
0.527	0.119602327041545	-0.000455716903192904
0.528	0.119520033990382	-0.000423309053488752
0.529	0.119435953934512	-0.000392133672937667
0.53	0.119350089063053	-0.000362186545507681
0.531	0.119262441578114	-0.000333463438243142
0.532	0.119173013694894	-0.000305960101192992
0.533	0.119081807641765	-0.000279672267336273
0.534	0.118988825660374	-0.000254595652510181
0.535	0.118894070005734	-0.000230725955335243
0.536	0.118797542946318	-0.000208058857142257
0.537	0.118699246764157	-0.00018659002189636
0.538	0.118599183754935	-0.000166315096123748
0.539	0.118497356228088	-0.000147229708834518
0.54	0.118393766506902	-0.000129329471447948
0.541	0.118288416928613	-0.000112609977716338
0.542	0.118181309844503	-9.70668036468503e-05
0.543	0.11807244762001	-8.26955074264557e-05
0.544	0.117961832634821	-6.94916293428882e-05
0.545	0.117849467282979	-5.74506917073725e-05
0.546	0.117735353972987	-4.65681987755762e-05
0.547	0.117619495127911	-3.68396366697832e-05
0.548	0.117501893185489	-2.82604732981806e-05
0.549	0.117382550598232	-2.08261582763658e-05
0.55	0.117261469833536	-1.45321228466333e-05
0.551	0.117138653373789	-9.37377979681742e-06
0.552	0.117014103716482	-5.34652338024522e-06
0.553	0.116887823374317	-2.44572923324693e-06
0.554	0.116759814875318	-6.66754293554561e-07
0.555	0.116630080762946	-4.93671770129822e-09
0.556	0.116498623596213	-4.55595797976827e-07
0.557	0.116365445949792	-2.01403187893856e-06
0.558	0.116230550414135	-4.67552627403389e-06
0.559	0.116093939595591	-8.43534118033507e-06
0.56	0.115955616116523	-1.32887195942732e-05
0.561	0.115815582615421	-1.92308852264844e-05
0.562	0.115673841747033	-2.62570424149899e-05
0.563	0.115530396182472	-3.43623760398204e-05
0.564	0.115385248609351	-4.35420514361962e-05
0.565	0.115238401731895	-5.37912143064867e-05
0.566	0.115089858271073	-6.51049906329471e-05
0.567	0.114939620964719	-7.74784865892331e-05
0.568	0.114787692567659	-9.09067884515835e-05
0.569	0.114634075851838	-0.00010538496250978
0.57	0.114478773606452	-0.000120908054976887
0.571	0.114321788638072	-0.000137471091898989
0.572	0.114163123770782	-0.000155069079064596
0.573	0.114002781846303	-0.00017369700191272
0.574	0.113840765724135	-0.000193349825441835
0.575	0.113677078281685	-0.000214022494116395
0.576	0.113511722414406	-0.000235709931774686
0.577	0.113344701035934	-0.000258407041534903
0.578	0.113176017078225	-0.000282108705701001
0.579	0.113005673491696	-0.000306809785668549
0.58	0.112833673245366	-0.000332505121829141
0.581	0.112660019326997	-0.000359189533475135
0.582	0.11248471474324	-0.000386857818702735
0.583	0.112307762519777	-0.000415504754315954
0.584	0.112129165701469	-0.000445125095729026
0.585	0.111948927352504	-0.000475713576868153
0.586	0.111767050556544	-0.000507264910073357
0.587	0.111583538416879	-0.00053977378599912
0.588	0.111398394056575	-0.000573234873515238
0.589	0.11121162061863	-0.000607642819606236
0.59	0.111023221266127	-0.000642992249270669
0.591	0.110833199182391	-0.000679277765419428
0.592	0.110641557571147	-0.000716493948774377
0.593	0.11044829965668	-0.00075463535776521
0.594	0.110253428683991	-0.000793696528426979
0.595	0.110056947918966	-0.000833671974295291
0.596	0.109858860648534	-0.000874556186302944
0.597	0.109659170180835	-0.000916343632674121
0.598	0.109457879845388	-0.000959028758819591
0.599	0.109254992993256	-0.0010026059872299
0.6	0.109050512997218	-0.00104706971736868
0.601	0.108844443251941	-0.00109241432556506
0.602	0.108636787174154	-0.00113863416490612
0.603	0.10842754820282	-0.00118572356512725
0.604	0.108216729799316	-0.00123367683250375
0.605	0.108004335447609	-0.00128248824973975
0.606	0.107790368654436	-0.00133215207585868
0.607	0.10757483294949	-0.00138266254609098
0.608	0.107357731885598	-0.0014340138717629
0.609	0.10713906903891	-0.00148620024018298
0.61	0.106918848009083	-0.00153921581452965
0.611	0.106697072419475	-0.00159305473373672
0.612	0.10647374591733	-0.00164771111237882
0.613	0.106248872173975	-0.00170317904055617
0.614	0.106022454885013	-0.00175945258377852
0.615	0.10579449777052	-0.00181652578284819
0.616	0.105565004575242	-0.00187439265374334
0.617	0.105333979068796	-0.00193304718749898
0.618	0.105101425045874	-0.00199248335008895
0.619	0.104867346326446	-0.00205269508230588
0.62	0.104631746755964	-0.00211367629964143
0.621	0.104394630205576	-0.00217542089216483
0.622	0.104156000572331	-0.00223792272440149
0.623	0.103915861779394	-0.00230117563521093
0.624	0.10367421777626	-0.00236517343766296
0.625	0.103431072538972	-0.00242990991891445
0.626	0.103186430070338	-0.00249537884008455
0.627	0.102940294400154	-0.00256157393612899
0.628	0.102692669585425	-0.00262848891571443
0.629	0.102443559710594	-0.00269611746109155
0.63	0.102192968887766	-0.00276445322796692
0.631	0.10194090125694	-0.00283348984537546
0.632	0.101687360986243	-0.00290322091555051
0.633	0.10143235227216	-0.0029736400137943
0.634	0.101175879339777	-0.00304474068834748
0.635	0.100917946443017	-0.00311651646025624
0.636	0.100658557864882	-0.00318896082324216
0.637	0.100397717917698	-0.00326206724356704
0.638	0.100135430943362	-0.00333582915990049
0.639	0.0998717013135935	-0.00341023998318402
0.64	0.0996065334301811	-0.00348529309649659
0.641	0.0993399317252421	-0.00356098185491716
0.642	0.0990719006614774	-0.0036372995853885
0.643	0.0988024447324318	-0.00371423958657824
0.644	0.0985315684627558	-0.00379179512874062
0.645	0.0982592764084717	-0.00386995945357671
0.646	0.0979855731572404	-0.00394872577409311
0.647	0.097710463328633	-0.0040280872744618
0.648	0.0974339515744037	-0.00410803710987639
0.649	0.0971560425787659	-0.00418856840641046
0.65	0.0968767410586716	-0.00426967426087199
0.651	0.0965960517640936	-0.00435134774065937
0.652	0.0963139794783097	-0.00443358188361553
0.653	0.0960305290181914	-0.00451636969788072
0.654	0.0957457052344947	-0.0045997041617456
0.655	0.0954595130121534	-0.00468357822350196
0.656	0.0951719572705768	-0.0047679848012937
0.657	0.09488304296395	-0.00485291678296651
0.658	0.0945927750815364	-0.00493836702591621
0.659	0.0943011586479849	-0.00502432835693711
0.66	0.0940081987236395	-0.00511079357206812
0.661	0.0937139004048523	-0.0051977554364393
0.662	0.0934182688242996	-0.00528520668411614
0.663	0.0931213091513019	-0.0053731400179442
0.664	0.092823026592147	-0.00546154810939137
0.665	0.0925234263904162	-0.00555042359839053
0.666	0.0922225138273143	-0.0056397590931806
0.667	0.0919202942220038	-0.00572954717014584
0.668	0.0916167729319409	-0.00581978037365538
0.669	0.0913119553532176	-0.00591045121590161
0.67	0.0910058469209045	-0.00600155217673681
0.671	0.0906984531094002	-0.00609307570350903
0.672	0.0903897794327821	-0.00618501421089723
0.673	0.0900798314451631	-0.00627736008074575
0.674	0.0897686147410498	-0.00637010566189622
0.675	0.0894561349557069	-0.00646324327002001
0.676	0.0891423977655242	-0.00655676518744963
0.677	0.0888274088883876	-0.00665066366300715
0.678	0.0885111740840545	-0.00674493091183381
0.679	0.0881936991545338	-0.00683955911521772
0.68	0.087874989944469	-0.00693454042041952
0.681	0.0875550523415256	-0.00702986694049867
0.682	0.0872338922767842	-0.00712553075413724
0.683	0.086911515725136	-0.00722152390546338
0.684	0.0865879287056838	-0.00731783840387346
0.685	0.0862631372821466	-0.00741446622385278
0.686	0.0859371475632705	-0.00751139930479539
0.687	0.0856099657032418	-0.0076086295508232
0.688	0.0852815979021054	-0.00770614883060283
0.689	0.0849520504061898	-0.00780394897716252
0.69	0.0846213295085332	-0.00790202178770727
0.691	0.0842894415493178	-0.00800035902343277
0.692	0.0839563929163073	-0.00809895240933778
0.693	0.0836221900452888	-0.00819779363403683
0.694	0.0832868394205213	-0.00829687434956961
0.695	0.0829503475751875	-0.00839618617121074
0.696	0.0826127210918524	-0.00849572067727777
0.697	0.082273966602925	-0.00859546940893774
0.698	0.0819340907911278	-0.00869542387001276
0.699	0.0815931003899688	-0.00879557552678434
0.7	0.0812510021842214	-0.00889591580779669
0.701	0.0809078030104079	-0.00899643610365763
0.702	0.0805635097572895	-0.00909712776684035
0.703	0.0802181293663614	-0.00919798211148148
0.704	0.0798716688323545	-0.00929899041317939
0.705	0.0795241352037408	-0.00940014390879096
0.706	0.0791755355832471	-0.00950143379622648
0.707	0.0788258771283729	-0.00960285123424398
0.708	0.0784751670519146	-0.00970438734224177
0.709	0.0781234126224964	-0.00980603320004947
0.71	0.0777706211651069	-0.00990777984771807
0.711	0.0774168000616408	-0.0100096182853082
0.712	0.0770619567514497	-0.0101115394726782
0.713	0.0767060987318956	-0.0102135343292686
0.714	0.0763492335589149	-0.0103155937338878
0.715	0.0759913688475848	-0.010417708524494
0.716	0.0756325122727004	-0.0105198694979771
0.717	0.0752726715693554	-0.0106220674099393
0.718	0.0749118545335302	-0.0107242929744734
0.719	0.0745500690226896	-0.0108265368639396
0.72	0.0741873229563836	-0.010928789708742
0.721	0.0738236243168575	-0.0110310420971027
0.722	0.0734589811496698	-0.0111332845748344
0.723	0.0730934015643153	-0.0112355076451123
0.724	0.0727268937348577	-0.0113377017682428
0.725	0.0723594659005685	-0.0114398573614328
0.726	0.0719911263665736	-0.0115419647985564
0.727	0.0716218835045083	-0.0116440144099196
0.728	0.0712517457531793	-0.0117459964820246
0.729	0.0708807216192358	-0.0118479012573308
0.73	0.0705088196778469	-0.0119497189340171
0.731	0.0701360485733892	-0.0120514396657393
0.732	0.0697624170201407	-0.0121530535613878
0.733	0.0693879338029851	-0.0122545506848442
0.734	0.0690126077781229	-0.0123559210547338
0.735	0.0686364478737921	-0.0124571546441796
0.736	0.0682594630909971	-0.0125582413805525
0.737	0.0678816625042474	-0.0126591711452199
0.738	0.0675030552623048	-0.0127599337732941
0.739	0.0671236505889384	-0.0128605190533774
0.74	0.0667434577836918	-0.0129609167273066
0.741	0.0663624862226567	-0.0130611164898952
0.742	0.0659807453592587	-0.0131611079886734
0.743	0.0655982447250502	-0.0132608808236284
0.744	0.0652149939305151	-0.0133604245469401
0.745	0.064831002665883	-0.0134597286627173
0.746	0.0644462807019527	-0.0135587826267306
0.747	0.0640608378909268	-0.0136575758461449
0.748	0.0636746841672563	-0.013756097679249
0.749	0.0632878295484963	-0.0138543374351835
0.75	0.0629002841361717	-0.0139522843736671
0.751	0.0625120581166537	-0.0140499277047218
0.752	0.0621231617620484	-0.0141472565883943
0.753	0.0617336054310956	-0.0142442601344774
0.754	0.0613433995700793	-0.0143409274022287
0.755	0.0609525547137492	-0.014437247400087
0.756	0.0605610814862547	-0.0145332090853879
0.757	0.060168990602091	-0.0146288013640761
0.758	0.0597762928670554	-0.0147240130904169
0.759	0.0593829991792181	-0.0148188330667051
0.76	0.0589891205299039	-0.0149132500429716
0.761	0.0585946680046873	-0.0150072527166891
0.762	0.0581996527843993	-0.0151008297324748
0.763	0.0578040861461488	-0.0151939696817914
0.764	0.0574079794643558	-0.0152866611026458
0.765	0.0570113442117983	-0.0153788924792858
0.766	0.0566141919606732	-0.0154706522418959
0.767	0.0562165343836707	-0.0155619287662888
0.768	0.0558183832550621	-0.0156527103735955
0.769	0.0554197504518027	-0.0157429853299559
0.77	0.055020647954649	-0.0158327418462022
0.771	0.0546210878492898	-0.0159219680775451
0.772	0.0542210823274925	-0.0160106521232544
0.773	0.053820643688265	-0.0160987820263387
0.774	0.0534197843390325	-0.0161863457732241
0.775	0.0530185167968293	-0.0162733312934273
0.776	0.0526168536895076	-0.0163597264592302
0.777	0.0522148077569607	-0.0164455190853496
0.778	0.0518123918523645	-0.0165306969286056
0.779	0.051409618943434	-0.0166152476875882
0.78	0.0510065021136965	-0.0166991590023194
0.781	0.0506030545637834	-0.0167824184539168
0.782	0.0501992896127378	-0.0168650135642504
0.783	0.0497952206993397	-0.0169469317956001
0.784	0.0493908613834503	-0.0170281605503096
0.785	0.048986225347374	-0.0171086871704378
0.786	0.048581326397237	-0.0171884989374087
0.787	0.0481761784643879	-0.0172675830716572
0.788	0.0477707956068146	-0.0173459267322738
0.789	0.0473651920105821	-0.0174235170166465
0.79	0.0469593819912886	-0.0175003409600991
0.791	0.0465533799955429	-0.017576385535529
0.792	0.0461472006024612	-0.0176516376530402
0.793	0.0457408585251849	-0.0177260841595754
0.794	0.0453343686124192	-0.017799711838544
0.795	0.0449277458499928	-0.0178725074094492
0.796	0.0445210053624389	-0.0179444575275107
0.797	0.0441141624145996	-0.0180155487832857
0.798	0.0437072324132507	-0.0180857677022875
0.799	0.0433002309087506	-0.0181551007445998
0.8	0.0428931735967113	-0.0182235343044902
0.801	0.0424860763196935	-0.0182910547100193
0.802	0.0420789550689251	-0.0183576482226486
0.803	0.0416718259860441	-0.0184233010368435
0.804	0.0412647053648658	-0.0184879992796758
0.805	0.0408576096531754	-0.0185517290104209
0.806	0.0404505554545459	-0.0186144762201546
0.807	0.0400435595301812	-0.0186762268313445
0.808	0.0396366388007869	-0.0187369666974408
0.809	0.039229810348466	-0.0187966816024623
0.81	0.0388230914186428	-0.0188553572605801
0.811	0.038416499422015	-0.0189129793156987
0.812	0.0380100519365323	-0.0189695333410328
0.813	0.0376037667094041	-0.0190250048386834
0.814	0.0371976616591377	-0.0190793792392072
0.815	0.0367917548776032	-0.0191326419011866
0.816	0.0363860646321309	-0.019184778110794
0.817	0.0359806093676381	-0.019235773081354
0.818	0.0355754077087869	-0.0192856119529026
0.819	0.0351704784621737	-0.0193342797917417
0.82	0.0347658406185511	-0.0193817615899926
0.821	0.0343615133550821	-0.0194280422651438
0.822	0.0339575160376273	-0.0194731066595979
0.823	0.0335538682230666	-0.0195169395402132
0.824	0.0331505896616546	-0.019559525597842
0.825	0.0327477002994115	-0.019600849446868
0.826	0.0323452202805489	-0.0196408956247367
0.827	0.0319431699499321	-0.0196796485914844
0.828	0.03154156985558	-0.0197170927292641
0.829	0.0311404407512008	-0.0197532123418664
0.83	0.0307398035987678	-0.0197879916542378
0.831	0.0303396795711317	-0.0198214148119951
0.832	0.0299400900546749	-0.0198534658809363
0.833	0.029541056652004	-0.019884128846548
0.834	0.0291426011846838	-0.0199133876135086
0.835	0.0287447456960134	-0.0199412260051886
0.836	0.028347512453844	-0.0199676277631462
0.837	0.0279509239534399	-0.0199925765466197
0.838	0.0275550029203842	-0.0200160559320164
0.839	0.0271597723135272	-0.0200380494123967
0.84	0.026765255327983	-0.0200585403969555
0.841	0.0263714753981696	-0.0200775122104984
0.842	0.0259784562008988	-0.0200949480929149
0.843	0.0255862216585112	-0.0201108311986476
0.844	0.025194795942063	-0.0201251445961569
0.845	0.0248042034745601	-0.0201378712673815
0.846	0.024414468934244	-0.0201489941071963
0.847	0.0240256172579298	-0.0201584959228636
0.848	0.0236376736443953	-0.0201663594334829
0.849	0.0232506635578243	-0.0201725672694343
0.85	0.0228646127313051	-0.0201771019718192
0.851	0.0224795471703826	-0.0201799459918962
0.852	0.0220954931566697	-0.0201810816905114
0.853	0.0217124772515129	-0.0201804913375272
0.854	0.0213305262997193	-0.0201781571112442
0.855	0.0209496674333423	-0.0201740610978192
0.856	0.0205699280755275	-0.0201681852906804
0.857	0.020191335944422	-0.0201605115899353
0.858	0.0198139190571459	-0.0201510218017763
0.859	0.0194377057338273	-0.0201396976378814
0.86	0.0190627246017061	-0.0201265207148081
0.861	0.0186890045993003	-0.0201114725533869
0.862	0.018316574980644	-0.020094534578105
0.863	0.0179454653195924	-0.0200756881164899
0.864	0.0175757055141993	-0.0200549143984846
0.865	0.0172073257911651	-0.0200321945558205
0.866	0.0168403567103599	-0.0200075096213833
0.867	0.0164748291694198	-0.0199808405285767
0.868	0.0161107744084207	-0.0199521681106776
0.869	0.0157482240146301	-0.0199214731001893
0.87	0.0153872099273368	-0.0198887361281885
0.871	0.0150277644427635	-0.0198539377236667
0.872	0.0146699202190601	-0.0198170583128673
0.873	0.0143137102813821	-0.0197780782186171
0.874	0.0139591680270542	-0.0197369776596524
0.875	0.0136063272308226	-0.0196937367499406
0.876	0.0132552220501944	-0.0196483354979945
0.877	0.0129058870308694	-0.0196007538061843
0.878	0.0125583571122652	-0.0195509714700413
0.879	0.0122126676331348	-0.0194989681775571
0.88	0.0118688543372832	-0.0194447235084784
0.881	0.0115269533793801	-0.0193882169335938
0.882	0.0111870013308752	-0.0193294278140176
0.883	0.0108490351860149	-0.0192683354004657
0.884	0.0105130923679627	-0.0192049188325273
0.885	0.0101792107350285	-0.0191391571379296
0.886	0.0098474285870046	-0.0190710292317975
0.887	0.00951778467161379	-0.0190005139159074
0.888	0.00919031819107108	-0.0189275898779341
0.889	0.00886506880876026	-0.0188522356906924
0.89	0.00854207665602924	-0.0187744298113731
0.891	0.00822138233910541	-0.0186941505807716
0.892	0.00790302694613443	-0.0186113762225111
0.893	0.00758705205434451	-0.0185260848422596
0.894	0.0072734997373386	-0.0184382544269404
0.895	0.00696241257251773	-0.0183478628439359
0.896	0.00665383364863781	-0.0182548878402856
0.897	0.00634780657350376	-0.0181593070418775
0.898	0.00604437548180103	-0.0180610979526318
0.899	0.00574358504307126	-0.0179602379536802
0.9	0.00544548046983284	-0.0178567043025363
0.901	0.00515010752584932	-0.0177504741322603
0.902	0.00485751253454925	-0.0176415244506175
0.903	0.00456774238760216	-0.0175298321392283
0.904	0.00428084455365152	-0.0174153739527126
0.905	0.00399686708720948	-0.0172981265178269
0.906	0.00371585863771695	-0.017178066332594
0.907	0.00343786845877236	-0.0170551697654258
0.908	0.00316294641753256	-0.0169294130542387
0.909	0.00289114300428972	-0.0168007723055621
0.91	0.00262250934222885	-0.0166692234936395
0.911	0.0023570971973681	-0.0165347424595218
0.912	0.00209495898868839	-0.0163973049101529
0.913	0.0018361477984542	-0.0162568864174488
0.914	0.00158071738273113	-0.0161134624173686
0.915	0.00132872218210411	-0.0159670082089765
0.916	0.00108021733260133	-0.0158174989534983
0.917	0.000835258676826989	-0.0156649096733686
0.918	0.00059390277531024	-0.01550921525127
0.919	0.000356206918071922	-0.0153503904291652
0.92	0.000122229136416907	-0.0151884098073194
0.921	-0.000107971785044958	-0.015023247843317
0.922	-0.000334336296142546	-0.0148548788510677
0.923	-0.00055680406864711	-0.0146832769998054
0.924	-0.000775313983531034	-0.0145084163130786
0.925	-0.000989804117974002	-0.0143302706677324
0.926	-0.00120021173211404	-0.014148813792881
0.927	-0.00140647325553367	-0.0139640192688733
0.928	-0.00160852427347791	-0.0137758605262475
0.929	-0.00180629951279743	-0.0135843108446798
0.93	-0.00199973282760812	-0.0133893433519205
0.931	-0.00218875718466438	-0.0131909310227249
0.932	-0.00237330464843566	-0.0129890466777718
0.933	-0.00255330636588158	-0.0127836629825751
0.934	-0.00272869255091712	-0.0125747524463853
0.935	-0.00289939246856141	-0.0123622874210811
0.936	-0.00306533441876278	-0.0121462401000531
0.937	-0.00322644571989061	-0.0119265825170757
0.938	-0.00338265269188831	-0.0117032865451714
0.939	-0.003533880639077	-0.0114763238954642
0.94	-0.00368005383260372	-0.0112456661160238
0.941	-0.00382109549252319	-0.011011284590699
0.942	-0.0039569277695064	-0.010773150537942
0.943	-0.00408747172616497	-0.0105312350096222
0.944	-0.00421264731798365	-0.0102855088898292
0.945	-0.00433237337384906	-0.0100359428936664
0.946	-0.0044465675761679	-0.0097825075660336
0.947	-0.00455514644056043	-0.00952517328039904
0.948	-0.00465802529512338	-0.00926391023756068
0.949	-0.00475511825924591	-0.00899868846439744
0.95	-0.00484633822197333	-0.00872947781260824
0.951	-0.00493159681990285	-0.00845624795744149
0.952	-0.00501080441460078	-0.0081789683964123
0.953	-0.0050838700695307	-0.00789760844800869
0.954	-0.0051507015264769	-0.0076121372503879
0.955	-0.00521120518145424	-0.00732252376005871
0.956	-0.00526528606008747	-0.00702873675055415
0.957	-0.00531284779244845	-0.00673074481109193
0.958	-0.00535379258733737	-0.00642851634522279
0.959	-0.00538802120599269	-0.00612201956946756
0.96	-0.00541543293521485	-0.00581122251194133
0.961	-0.00543592555989036	-0.00549609301096587
0.962	-0.00544939533489752	-0.00517659871367038
0.963	-0.00545573695637991	-0.00485270707457841
0.964	-0.00545484353237013	-0.00452438535418342
0.965	-0.00544660655274709	-0.00419160061751123
0.966	-0.00543091585850752	-0.00385431973266925
0.967	-0.00540765961033574	-0.00351250936938341
0.968	-0.0053767242564513	-0.00316613599752202
0.969	-0.00533799449971495	-0.0028151658856056
0.97	-0.00529135326397467	-0.00245956509930378
0.971	-0.00523668165962854	-0.00209929949991916
0.972	-0.00517385894838562	-0.00173433474285722
0.973	-0.00510276250720143	-0.00136463627608163
0.974	-0.00502326779136564	-0.000990169338557112
0.975	-0.00493524829671965	-0.000610898958676609
0.976	-0.00483857552097799	-0.000226789952675888
0.977	-0.00473311892413086	0.000162193076967854
0.978	-0.0046187458879009	0.000556085743150359
0.979	-0.00449532167422795	0.000954923875771119
0.98	-0.00436270938275463	0.00135874352337739
0.981	-0.00422076990728515	0.00176758095482399
0.982	-0.00406936189118667	0.00218147266094859
0.983	-0.00390834168170517	0.00260045535626141
0.984	-0.00373756328316344	0.00302456598065148
0.985	-0.00355687830900919	0.00345384170110741
0.986	-0.00336613593268187	0.00388831991345495
0.987	-0.00316518283726108	0.00432803824410999
0.988	-0.00295386316386459	0.00477303455184819
0.989	-0.00273201845875681	0.00522334692959037
0.99	-0.00249948761913132	0.00567901370620494
0.991	-0.00225610683752886	0.00614007344832646
0.992	-0.00200170954484902	0.0066065649621917
0.993	-0.00173612635191545	0.00707852729549274
0.994	-0.00145918498955111	0.00755599973924648
0.995	-0.00117071024711835	0.0080390218296823
0.996	-0.00087052390947906	0.00852763335014772
0.997	-0.000558444692326243	0.00902187433303048
0.998	-0.000234288175837483	0.00952178506170043
0.999	0.00010213326339914	0.010027406072468
1	0.000451010522240947	0.010538778156562

==> Figure3_dat.txt <==
grid	G1	G1low	G1up	G2	G2low	G2up
0	-0.0132268290716678	-0.0894868656315018	0.0630332074881662	-0.15140418793552	-0.286792718192419	-0.0160156576786216
0.002	-0.0112304422566311	-0.0874904788164651	0.0650295943032028	-0.149408566192984	-0.284797096449882	-0.014020035936085
0.004	-0.00924128180949173	-0.0855013183693257	0.0670187547503423	-0.147421700948066	-0.282810231204965	-0.0120331706911673
0.006	-0.00725934772416103	-0.083519384283995	0.069000688835673	-0.145443592148842	-0.280832122405741	-0.0100550618919436
0.008	-0.00528463999049142	-0.0815446765503254	0.0709753965693426	-0.143474239708766	-0.278862769965665	-0.00808570945186776
0.01	-0.00331715859427604	-0.07957719515411	0.072942877965558	-0.141513643506665	-0.276902173763564	-0.0061251132497662
0.012	-0.00135690351724856	-0.0776169400770825	0.0749031330425854	-0.139561803386727	-0.274950333643626	-0.00417327312982846
0.014	0.00059612526291704	-0.075663911296917	0.076856161822751	-0.137618719158494	-0.273007249415393	-0.00223018890159524
0.016	0.00254192777260682	-0.0737181087872272	0.0788019643324408	-0.135684390596843	-0.271072920853742	-0.000295860339944248
0.018	0.00448050404226724	-0.0717795325175667	0.0807405406021012	-0.133758817441971	-0.26914734769887	0.00162971281492738
0.02	0.00641185410640558	-0.0698481824534284	0.0826718906662396	-0.131841999399376	-0.267230529656275	0.00354653085752224
0.022	0.00833597800359046	-0.0679240585562435	0.0845960145634244	-0.129933936139833	-0.265322466396731	0.00545459411706584
0.024	0.0102528757764524	-0.0660071607833816	0.0865129123362863	-0.128034627299368	-0.263423157556266	0.00735390295753105
0.026	0.0121625474716842	-0.0640974890881498	0.0884225840315182	-0.126144072479233	-0.261532602736131	0.00924445777766611
0.028	0.0140649931400422	-0.0621950434197918	0.0903250296998761	-0.124262271245874	-0.259650801502772	0.0111262590110249
0.03	0.0159602128363461	-0.0602998237234879	0.0922202493961801	-0.122389223130899	-0.257777753387797	0.0129993071260001
0.032	0.0178482066194806	-0.0584118299403533	0.0941082431793146	-0.12052492763104	-0.255913457887939	0.0148636026258588
0.034	0.0197289745523958	-0.0565310620074382	0.0959890111122298	-0.118669384208118	-0.254057914465017	0.0167191460487807
0.036	0.0216025167021081	-0.0546575198577259	0.0978625532619421	-0.116822592288999	-0.252211122545898	0.0185659379678995
0.038	0.0234688331397011	-0.0527912034201329	0.0997288696995351	-0.114984551265552	-0.250373081522451	0.0204039789913465
0.04	0.025327923940327	-0.050932112619507	0.101587960500161	-0.113155260494602	-0.2485437907515	0.022233269762297
0.042	0.0271797891832071	-0.0490802473766268	0.103439825743041	-0.11133471929788	-0.246723249554778	0.0240538109590191
0.044	0.0290244289516335	-0.0472356076082005	0.105284465511468	-0.109522926961973	-0.244911457218871	0.0258656032949261
0.046	0.0308618433329698	-0.0453981932268642	0.107121879892804	-0.107719882738268	-0.243108412995167	0.0276686475186306
0.048	0.0326920324186526	-0.0435680041411814	0.108952068978487	-0.105925585842897	-0.241314116099795	0.0294629444140019
0.05	0.0345149963041927	-0.0417450402556413	0.110775032864027	-0.104140035456673	-0.239528565713572	0.0312484948002257
0.052	0.0363307350891765	-0.0399293014706575	0.11259077164901	-0.102363230725031	-0.23775176098193	0.0330252995318673
0.054	0.0381392488772674	-0.0381207876825666	0.114399285437101	-0.100595170757962	-0.235983701014861	0.0347933594989367
0.056	0.0399405377762074	-0.0363194987836266	0.116200574336041	-0.0988358546299423	-0.234224384886841	0.0365526756269564
0.058	0.0417346018978183	-0.0345254346620157	0.117994638457652	-0.0970852813798654	-0.232473811636764	0.0383032488770333
0.06	0.0435214413580037	-0.0327385952018303	0.119781477917838	-0.0953434500109672	-0.230731980267866	0.0400450802459315
0.062	0.0453010562767502	-0.0309589802830838	0.121561092836584	-0.0936103594907492	-0.228998889747648	0.0417781707661495
0.064	0.0470734467781297	-0.0291865897817043	0.123333483337964	-0.0918860087508998	-0.227274539007798	0.0435025215059988
0.066	0.0488386129903004	-0.0274214235695336	0.125098649550134	-0.0901703966872119	-0.225558926944111	0.0452181335696867
0.068	0.0505965550455093	-0.0256634815143246	0.126856591605343	-0.0884635221594978	-0.223852052416396	0.0469250080974008
0.07	0.0523472730800939	-0.0239127634797401	0.128607309639928	-0.086765383991502	-0.222153914248401	0.0486231462653966
0.072	0.0540907672344836	-0.0221692693253503	0.130350803794318	-0.08507598097081	-0.220464511227709	0.0503125492860886
0.074	0.0558270376532027	-0.0204329989066313	0.132087074213037	-0.0833953118487553	-0.218783842105654	0.0519932184081433
0.076	0.0575560844848716	-0.0187039520749624	0.133816121044706	-0.081723375340323	-0.217111905597222	0.0536651549165757
0.078	0.0592779078822091	-0.0169821286776249	0.135537944442043	-0.0800601701240504	-0.215448700380949	0.0553283601328482
0.08	0.060992508002035	-0.015267528557799	0.137252544561869	-0.0784056948419253	-0.213794225098824	0.0569828354149733
0.082	0.0626998850052718	-0.0135601515545621	0.138959921565106	-0.0767599480992807	-0.212148478356179	0.058628582157618
0.084	0.0644000390569474	-0.0118599975028866	0.140660075616781	-0.0751229284646869	-0.210511458721586	0.0602656017922118
0.086	0.066092970326197	-0.010167066233637	0.142353006886031	-0.0734946344698409	-0.20888316472674	0.0618938957870577
0.088	0.0677786789862658	-0.00848135757356816	0.1440387155461	-0.0718750646094523	-0.207263594866351	0.0635134656474464
0.09	0.0694571652145118	-0.0068028713453222	0.145717201774346	-0.0702642173411265	-0.205652747598025	0.0651243129157721
0.092	0.0711284291924074	-0.00513160736742654	0.147388465752241	-0.0686620910852454	-0.204050621342144	0.0667264391716533
0.094	0.0727924711055431	-0.00346756545429093	0.149052507665377	-0.0670686842248437	-0.202457214481742	0.0683198460320549
0.096	0.074449291143629	-0.00181074541620496	0.150709327703463	-0.0654839951054842	-0.200872525362383	0.0699045351514144
0.098	0.0760988895004986	-0.000161147059335356	0.152358926060333	-0.0639080220351281	-0.199296552292027	0.0714805082217705
0.1	0.0777412663741108	0.00148122981427683	0.154001302933945	-0.0623407632840032	-0.197729293540902	0.0730477669728954
0.102	0.079376421966553	0.00311638540671899	0.155636458526387	-0.0607822170844693	-0.196170747341368	0.0746063131724294
0.104	0.0810043564840439	0.00474431992420989	0.157264393043878	-0.0592323816308796	-0.194620911887778	0.076156148626019
0.106	0.0826250701369365	0.00636503357710255	0.158885106696771	-0.0576912550794398	-0.193079785336338	0.0776972751774589
0.108	0.0842385631397213	0.00797852657988733	0.160498599699555	-0.0561588355480636	-0.191547365804962	0.079229694708835
0.11	0.0858448357110289	0.00958479915119491	0.162104872270863	-0.0546351211162252	-0.190023651373124	0.0807534091406735
0.112	0.0874438880736334	0.0111838515137994	0.163703924633467	-0.0531201098248083	-0.188508640081707	0.0822684204320903
0.114	0.0890357204544557	0.0127756838946217	0.16529575701429	-0.0516137996759528	-0.187002329932851	0.0837747305809459
0.116	0.0906203330845664	0.0143602965247324	0.1668803696444	-0.0501161886328968	-0.185504718889795	0.0852723416240019
0.118	0.0921977261991893	0.0159376896393553	0.168457762759023	-0.0486272746198168	-0.184015804876715	0.0867612556370819
0.12	0.0937679000377049	0.017507863477871	0.170027936597539	-0.0471470555216637	-0.182535585778562	0.0882414747352349
0.122	0.0953308548436536	0.0190708182838197	0.171590891403488	-0.045675529183996	-0.181064059440895	0.0897130010729027
0.124	0.0968865908647392	0.0206265543049052	0.173146627424573	-0.0442126934128091	-0.179601223669708	0.0911758368440896
0.126	0.0984351083528325	0.0221750717929985	0.174695144912666	-0.042758545974362	-0.178147076231261	0.0926299842825367
0.128	0.0999764075639747	0.0237163710041407	0.176236444123809	-0.0413130845949999	-0.176701614851899	0.0940754456618987
0.13	0.101510488758382	0.0252504521985476	0.177770525318216	-0.0398763069609741	-0.175264837217873	0.0955122232959245
0.132	0.103037352200447	0.0267773156406128	0.179297388760281	-0.0384482107182577	-0.173836740975156	0.096940319538641
0.134	0.104556998158745	0.0282969615989114	0.180817034718579	-0.0370287934723583	-0.172417323729257	0.0983597367845404
0.136	0.106069426906039	0.0298093903462046	0.182329463465873	-0.0356180527881273	-0.171006583045026	0.0997704774687714
0.138	0.107574638719277	0.0313146021594425	0.18383467527911	-0.0342159861895656	-0.169604516446464	0.101172544067333
0.14	0.109072633879603	0.0328125973197692	0.185332670439437	-0.032822591159625	-0.168211121416524	0.102565939097274
0.142	0.11056341267236	0.0343033761125259	0.186823449232194	-0.0314378651400078	-0.166826395396906	0.103950665116891
0.144	0.11204697538709	0.0357869388272556	0.188307011946924	-0.0300618055309607	-0.165450335787859	0.105326724725938
0.146	0.113523322317541	0.0372632857577068	0.189783358877375	-0.0286944096910665	-0.164082939947965	0.106694120565832
0.148	0.114992453761672	0.0387324172018382	0.191252490321506	-0.0273356749370315	-0.16272420519393	0.108052855319867
0.15	0.116454370021656	0.0401943334618224	0.19271440658149	-0.0259855985434694	-0.161374128800368	0.109402931713429
0.152	0.117909071403885	0.0416490348440507	0.194169107963719	-0.0246441777426818	-0.16003270799958	0.110744352514217
0.154	0.119356558218971	0.0430965216591375	0.195616594778805	-0.0233114097244339	-0.158699939981333	0.112077120532465
0.156	0.120796830781758	0.0445367942219242	0.197056867341592	-0.0219872916357276	-0.157375821892626	0.113401238621171
0.158	0.122229889411318	0.0459698528514843	0.198489925971152	-0.0206718205805699	-0.156060350837469	0.114716709676329
0.16	0.123655734430962	0.0473956978711279	0.199915770990796	-0.0193649936197378	-0.154753523876636	0.116023536637161
0.162	0.12507436616824	0.048814329608406	0.201334402728074	-0.0180668077705396	-0.153455338027438	0.117321722486359
0.164	0.12648578495495	0.0502257483951156	0.202745821514784	-0.0167772600065711	-0.15216579026347	0.118611270250328
0.166	0.127889991127138	0.0516299545673042	0.204150027686972	-0.0154963472574695	-0.150884877514368	0.119892182999429
0.168	0.129286985025109	0.0530269484652749	0.205547021584943	-0.0142240664086617	-0.14961259666556	0.121164463848237
0.17	0.130676766993425	0.0544167304335909	0.206936803553259	-0.0129604143011095	-0.148348944558008	0.122428115955789
0.172	0.132059337380915	0.0557993008210809	0.208319373940749	-0.0117053877310503	-0.147093917987949	0.123683142525848
0.174	0.133434696540678	0.0571746599808438	0.209694733100512	-0.010458983449734	-0.145847513706633	0.124929546807165
0.176	0.134802844830088	0.0585428082702537	0.211062881389922	-0.00922119816315495	-0.144609728420054	0.126167332093744
0.178	0.1361637826108	0.0599037460509657	0.212423819170634	-0.00799202853178077	-0.143380558788679	0.127396501725118
0.18	0.137517510248754	0.0612574736889203	0.213777546808588	-0.00677147117027613	-0.142160001427175	0.128617059086623
0.182	0.138864028114183	0.062603991554349	0.215124064674017	-0.00555952264722218	-0.140948052904121	0.129829007609676
0.184	0.140203336581614	0.0639433000217799	0.216463373141448	-0.00435617948483219	-0.139744709741731	0.131032350772066
0.186	0.141535436029877	0.0652753994700426	0.217795472589711	-0.00316143815866238	-0.138549968415561	0.132227092098236
0.188	0.142860326842108	0.0666002902822741	0.219120363401942	-0.001975295097318	-0.137363825354217	0.133413235159581
0.19	0.144178009405758	0.0679179728459241	0.220438045965592	-0.000797746682156042	-0.136186276939055	0.134590783574743
0.192	0.145488484112595	0.0692284475527607	0.221748520672429	0.000371210753018214	-0.13501731950388	0.135759741009917
0.194	0.14679175135871	0.0705317147988758	0.223051787918544	0.00153158092225769	-0.133856949334641	0.136920111179156
0.196	0.148087811544525	0.0718277749846914	0.224347848104359	0.00268336758778565	-0.132705162669113	0.138071897844684
0.198	0.149376665074799	0.0731166285149647	0.225636701634633	0.00382657456031221	-0.131561955696586	0.139215104817211
0.2	0.150658312358628	0.0743982757987943	0.226918348918462	0.00496120569935551	-0.130427324557543	0.140349735956254
0.202	0.15193275380946	0.0756727172496264	0.228192790369294	0.00608726491356776	-0.129301265343331	0.141475795170466
0.204	0.153199989845094	0.07693995328526	0.229460026404928	0.00720475616106614	-0.128183774095833	0.142593286417965
0.206	0.154460020887688	0.0781999843278539	0.230720057447522	0.00831368344976868	-0.12707484680713	0.143702213706667
0.208	0.155712847363766	0.079452810803932	0.2319728839236	0.00941405083773489	-0.125974479419164	0.144802581094634
0.21	0.156958469704224	0.0806984331443899	0.233218506264058	0.0105058624335116	-0.124882667823387	0.14589439269041
0.212	0.158196888344335	0.0819368517845011	0.234456924904169	0.0115891223964838	-0.123799407860415	0.146977652653382
0.214	0.159428103723757	0.0831680671639234	0.235688140283591	0.0126638349372306	-0.122724695319668	0.148052365194129
0.216	0.160652116286539	0.084392079726705	0.236912152846373	0.0137300043178862	-0.121658525939012	0.149118534574785
0.218	0.161868926481125	0.085608889921291	0.238128963040959	0.0147876348525065	-0.120600895404392	0.150176165109405
0.22	0.163078534760364	0.0868184982005304	0.239338571320198	0.0158367309074407	-0.119551799349458	0.151225261164339
0.222	0.164280941581516	0.0880209050216818	0.24054097814135	0.0168772969017085	-0.11851123335519	0.152265827158607
0.224	0.165476147406255	0.089216110846421	0.241736183966089	0.0179093373073822	-0.117479192949516	0.153297867564281
0.226	0.166664152700681	0.0904041161408469	0.242924189260515	0.0189328566499752	-0.116455673606923	0.154321386906874
0.228	0.167844957935323	0.0915849213754888	0.244104994495157	0.0199478595088349	-0.115440670748064	0.155336389765734
0.23	0.169018563585147	0.0927585270253131	0.245278600144981	0.0209543505175428	-0.114434179739356	0.156342880774441
0.232	0.170184970129564	0.0939249335697302	0.246445006689398	0.0219523343643183	-0.11343619589258	0.157340864621217
0.234	0.171344178052435	0.0950841414926014	0.247604214612269	0.02294181579243	-0.112446714464469	0.158330346049329
0.236	0.17249618784208	0.096236151282246	0.248756224401914	0.0239227996006119	-0.111465730656287	0.159311329857511
0.238	0.173640999991283	0.0973809634314487	0.249901036551117	0.0248952906434861	-0.110493239613413	0.160283820900385
0.24	0.1747786149973	0.0985185784374662	0.251038651557134	0.0258592938319903	-0.109529236424908	0.161247824088889
0.242	0.175909033361869	0.0996489968020351	0.252169069921703	0.0268148141338132	-0.108573716123085	0.162203344390712
0.244	0.177032255591213	0.100772219031379	0.253292292151047	0.0277618565738341	-0.107626673683065	0.163150386830733
0.246	0.178148282196049	0.101888245636215	0.254408318755883	0.0287004262345701	-0.106688104022329	0.164088956491469
0.248	0.179257113691597	0.102997077131763	0.255517150251431	0.0296305282566292	-0.105758002000269	0.165019058513528
0.25	0.180358750597586	0.104098714037752	0.25661878715742	0.0305521678391687	-0.10483636241773	0.165940698096067
0.252	0.181453193438261	0.105193156878427	0.257713229998095	0.0314653502403622	-0.103923180016536	0.166853880497261
0.254	0.182540442742393	0.106280406182559	0.258800479302227	0.0323700807778708	-0.103018449479028	0.167758611034769
0.256	0.183620499043285	0.107360462483451	0.259880535603119	0.0332663648293224	-0.102122165427576	0.168654895086221
0.258	0.18469336287878	0.108433326318946	0.260953399438614	0.0341542078327975	-0.101234322424101	0.169542738089696
0.26	0.185759034791268	0.109498998231434	0.262019071351102	0.0350336152873207	-0.100354914969578	0.170422145544219
0.262	0.186817515327696	0.110557478767862	0.26307755188753	0.0359045927533608	-0.0994839375035378	0.171293123010259
0.264	0.187868805039575	0.111608768479741	0.264128841599409	0.0367671458533361	-0.0986213844035625	0.172155676110235
0.266	0.188912904482988	0.112652867923154	0.265172941042822	0.0376212802721277	-0.097767249984771	0.173009810529026
0.268	0.1899498142186	0.113689777658766	0.266209850778434	0.0384670017576002	-0.0969215284992985	0.173855532014499
0.27	0.19097953481166	0.114719498251826	0.267239571371494	0.0393043161211284	-0.0960842141357702	0.174692846378027
0.272	0.192002066832019	0.115742030272185	0.268262103391853	0.0401332292381328	-0.0952553010187659	0.175521759495031
0.274	0.19301741085413	0.116757374294296	0.269277447413964	0.0409537470486209	-0.0944347832082777	0.17634227730552
0.276	0.194025567457061	0.117765530897227	0.270285604016895	0.041765875557738	-0.0936226546991607	0.177154405814637
0.278	0.195026537224501	0.118766500664667	0.271286573784335	0.0425696208363231	-0.0928189094205756	0.177958151093222
0.28	0.196020320744772	0.119760284184938	0.272280357304606	0.0433649890214751	-0.0920235412354236	0.178753519278374
0.282	0.197006918610834	0.120746882051	0.273266955170668	0.0441519863171247	-0.0912365439397739	0.179540516574023
0.284	0.197986331420294	0.12172629486046	0.274246367980128	0.0449306189946157	-0.0904579112622829	0.180319149251514
0.286	0.19895855977542	0.122698523215586	0.275218596335254	0.0457008933932931	-0.0896876368636055	0.181089423650192
0.288	0.199923604283141	0.123663567723307	0.276183640842975	0.0464628159211005	-0.0889257143357982	0.181851346177999
0.29	0.200881465555065	0.124621428995231	0.277141502114899	0.0472163930551846	-0.088172137201714	0.182604923312083
0.292	0.201832144207482	0.125572107647648	0.278092180767316	0.0479616313425091	-0.0874268989143895	0.183350161599408
0.294	0.202775640861376	0.126515604301542	0.27903567742121	0.0486985374004764	-0.0866899928564223	0.184087067657375
0.296	0.203711956142433	0.127451919582599	0.279971992702267	0.0494271179175577	-0.085961412339341	0.184815648174456
0.298	0.204641090681049	0.128381054121215	0.280901127240883	0.0501473796539327	-0.085241150602966	0.185535909910831
0.3	0.205563045112343	0.129303008552509	0.281823081672177	0.0508593294421371	-0.0845292008147615	0.186247859699036
0.302	0.206477820076165	0.130217783516331	0.282737856635999	0.05156297418772	-0.0838255560691787	0.186951504444619
0.304	0.207385416217102	0.131125379657268	0.283645452776936	0.0522583208699091	-0.0831302093869895	0.187646851126808
0.306	0.208285834184493	0.132025797624659	0.284545870744327	0.0529453765422866	-0.082443153714612	0.188333906799185
0.308	0.209179074632434	0.1329190380726	0.285439111192268	0.0536241483334733	-0.0817643819234254	0.189012678590372
0.31	0.210065138219792	0.133805101659958	0.286325174779626	0.0542946434478225	-0.0810938868090762	0.189683173704721
0.312	0.21094402561021	0.134683989050376	0.287204062170044	0.0549568691661234	-0.0804316610907752	0.190345399423022
0.314	0.211815737472123	0.135555700912289	0.288075774031957	0.0556108328463149	-0.0797776974105837	0.190999363103214
0.316	0.21268027447876	0.136420237918926	0.288940311038594	0.0562565419242076	-0.079131988332691	0.191645072181106
0.318	0.213537637308161	0.137277600748328	0.289797673867995	0.0568940039142183	-0.0784945263426804	0.192282534171117
0.32	0.214387826643186	0.138127790083352	0.29064786320302	0.0575232264101117	-0.0778653038467869	0.19291175666701
0.322	0.215230843171522	0.138970806611688	0.291490879731356	0.058144217085755	-0.0772443131711437	0.193532747342654
0.324	0.216066687585693	0.139806651025859	0.292326724145527	0.0587569836958811	-0.0766315465610176	0.19414551395278
0.326	0.216895360583077	0.140635324023243	0.293155397142911	0.0593615340768636	-0.0760269961800351	0.194750064333762
0.328	0.217716862865908	0.141456826306074	0.293976899425742	0.059957876147502	-0.0754306541093967	0.195346406404401
0.33	0.218531195141292	0.142271158581458	0.294791231701126	0.0605460179098173	-0.0748425123470813	0.195934548166716
0.332	0.219338358121215	0.143078321561382	0.29559839468105	0.06112596744986	-0.0742625628070386	0.196514497706759
0.334	0.220138352522557	0.143878315962723	0.296398389082391	0.0616977329385278	-0.0736907973183709	0.197086263195426
0.336	0.220931179067097	0.144671142507263	0.297191215626931	0.0622613226323955	-0.0731272076245031	0.197649852889294
0.338	0.22171683848153	0.145456801921696	0.297976875041364	0.0628167448745569	-0.0725717853823418	0.198205275131455
0.34	0.222495331497473	0.146235294937639	0.298755368057307	0.0633640080954768	-0.0720245221614219	0.198752538352375
0.342	0.223266658851478	0.147006622291644	0.299526695411312	0.0639031208138569	-0.0714854094430417	0.199291651070756
0.344	0.224030821285046	0.147770784725212	0.30029085784488	0.0644340916375124	-0.0709544386193862	0.199822621894411
0.346	0.224787819544632	0.148527782984798	0.301047856104466	0.0649569292642609	-0.0704316009926377	0.20034545952116
0.348	0.225537654381661	0.149277617821827	0.301797690941495	0.0654716424828247	-0.069916887774074	0.200860172739723
0.35	0.226280326552538	0.150020289992704	0.302540363112372	0.0659782401737443	-0.0694102900831544	0.201366770430643
0.352	0.227015836818659	0.150755800258825	0.303275873378493	0.0664767313103061	-0.0689117989465925	0.201865261567205
0.354	0.227744185946422	0.151484149386588	0.304004222506256	0.0669671249594825	-0.0684214052974162	0.202355655216381
0.356	0.228465374707242	0.152205338147408	0.304725411267076	0.0674494302828844	-0.0679390999740142	0.202837960539783
0.358	0.229179403877556	0.152919367317722	0.30543944043739	0.0679236565377287	-0.0674648737191699	0.203312186794627
0.36	0.229886274238841	0.153626237679007	0.306146310798675	0.068389813077818	-0.0669987171790807	0.203778343334717
0.362	0.230585986577624	0.15432595001779	0.306846023137458	0.0688479093545349	-0.0665406209023637	0.204236439611434
0.364	0.231278541685493	0.155018505125659	0.307538578245327	0.06929795491785	-0.0660905753390487	0.204686485174749
0.366	0.231963940359109	0.155703903799275	0.308223976918943	0.0697399594173439	-0.0656485708395547	0.205128489674243
0.368	0.232642183400218	0.156382146840384	0.308902219960052	0.0701739326032444	-0.0652145976536542	0.205562462860143
0.37	0.233313271615664	0.15705323505583	0.309573308175498	0.0705998843274779	-0.0647886459294207	0.205988414584377
0.372	0.233977205817403	0.157717169257569	0.310237242377237	0.071017824544735	-0.0643707057121636	0.206406354801634
0.374	0.234633986822511	0.158373950262677	0.310894023382345	0.0714277633135527	-0.0639607669433459	0.206816293570451
0.376	0.235283615453198	0.159023578893364	0.311543652013032	0.0718297107974109	-0.0635588194594878	0.20721824105431
0.378	0.235926092536824	0.15966605597699	0.312186129096658	0.0722236772658444	-0.0631648529910542	0.207612207522743
0.38	0.236561418905906	0.160301382346072	0.31282145546574	0.0726096730955721	-0.0627788571613266	0.207998203352471
0.382	0.237189595398137	0.160929558838303	0.313449631957971	0.0729877087716403	-0.0624008214852584	0.208376239028539
0.384	0.237810622856391	0.161550586296557	0.314070659416225	0.0733577948885838	-0.0620307353683148	0.208746325145482
0.386	0.238424502128743	0.162164465568909	0.314684538688577	0.0737199421516037	-0.061668588105295	0.209108472408502
0.388	0.239031234068478	0.162771197508644	0.315291270628312	0.0740741613777604	-0.0613143688791382	0.209462691634659
0.39	0.239630819534106	0.163370782974272	0.31589085609394	0.074420463497186	-0.0609680667597126	0.209808993754085
0.392	0.240223259389374	0.16396322282954	0.316483295949207	0.0747588595543124	-0.0606296707025863	0.210147389811211
0.394	0.240808554503278	0.164548517943444	0.317068591063112	0.0750893607091178	-0.0602991695477808	0.210477890966016
0.396	0.24138670575008	0.165126669190246	0.317646742309914	0.0754119782383912	-0.0599765520185075	0.21080050849529
0.398	0.241957714009319	0.165697677449485	0.318217750569153	0.0757267235370148	-0.0596618067198838	0.211115253793913
0.4	0.242521580165823	0.166261543605989	0.318781616725657	0.0760336081192654	-0.0593549221376332	0.211422138376164
0.402	0.243078305109726	0.166818268549892	0.31933834166956	0.0763326436201344	-0.0590558866367642	0.211721173877033
0.404	0.243627889736479	0.167367853176645	0.319887926296313	0.0766238417966666	-0.0587646884602321	0.212012372053565
0.406	0.244170334946866	0.167910298387032	0.3204303715067	0.0769072145293194	-0.0584813157275793	0.212295744786218
0.408	0.244705641647014	0.16844560508718	0.320965678206848	0.0771827738233405	-0.0582057564335581	0.212571304080239
0.41	0.245233810748414	0.16897377418858	0.321493847308248	0.0774505318101678	-0.0579379984467308	0.212839062067066
0.412	0.245754843167926	0.169494806608092	0.32201487972776	0.0777105007488466	-0.0576780295080521	0.213099031005745
0.414	0.2462687398278	0.170008703267966	0.322528776387634	0.0779626930274705	-0.0574258372294282	0.213351223284369
0.416	0.246775501655689	0.170515465095855	0.323035538215523	0.0782071211646421	-0.0571814090922565	0.213595651421541
0.418	0.247275129584662	0.171015093024828	0.323535166144496	0.0784437978109552	-0.0569447324459435	0.213832328067854
0.42	0.247767624553216	0.171507587993382	0.32402766111305	0.0786727357504986	-0.0567157945064	0.214061266007397
0.422	0.248252987505298	0.171992950945464	0.324513024065132	0.078893947902383	-0.0564945823545157	0.214282478159282
0.424	0.248731219390311	0.172471182830477	0.324991255950145	0.0791074473222895	-0.0562810829346091	0.214495977579188
0.426	0.249202321163135	0.172942284603301	0.325462357722969	0.0793132472040414	-0.0560752830528573	0.21470177746094
0.428	0.249666293784139	0.173406257224305	0.325926330343973	0.0795113608811994	-0.0558771693756993	0.214899891138098
0.43	0.250123138219196	0.173863101659362	0.32638317477903	0.0797018018286802	-0.0556867284282185	0.215090332085579
0.432	0.250572855439699	0.174312818879865	0.326832891999533	0.0798845836643995	-0.0555039465924992	0.215273113921298
0.434	0.251015446422576	0.174755409862742	0.32727548298241	0.0800597201509395	-0.0553288101059592	0.215448250407838
0.436	0.251450912150305	0.175190875590471	0.327710948710139	0.0802272251972407	-0.055161305059658	0.215615755454139
0.438	0.251879253610926	0.175619217051092	0.32813929017076	0.08038711286032	-0.0550014173965786	0.215775643117219
0.44	0.252300471798064	0.17604043523823	0.328560508357898	0.0805393973470139	-0.0548491329098847	0.215927927603913
0.442	0.252714567710938	0.176454531151104	0.328974604270772	0.0806840930157481	-0.0547044372411505	0.216072623272647
0.444	0.253121542354379	0.176861505794545	0.329381578914213	0.0808212143783338	-0.0545673158785648	0.216209744635232
0.446	0.253521396738845	0.177261360179011	0.329781433298679	0.0809507761017907	-0.0544377541551079	0.216339306358689
0.448	0.253914131880437	0.177654095320603	0.330174168440271	0.0810727930101986	-0.0543157372467	0.216461323267097
0.45	0.254299748800917	0.178039712241083	0.330559785360751	0.0811872800865756	-0.0542012501703231	0.216575810343474
0.452	0.254678248527719	0.178418211967885	0.330938285087553	0.081294252474786	-0.0540942777821127	0.216682782731685
0.454	0.255049632093973	0.178789595534139	0.331309668653807	0.0813937254814771	-0.0539948047754215	0.216782255738376
0.456	0.255413900538511	0.179153863978677	0.331673937098345	0.0814857145780449	-0.0539028156788538	0.216874244834944
0.458	0.255771054905894	0.17951101834606	0.332031091465728	0.0815702354026299	-0.0538182948542687	0.216958765659529
0.46	0.256121096246419	0.179861059686585	0.332381132806253	0.0816473037621447	-0.0537412264947539	0.217035834019043
0.462	0.256464025616144	0.18020398905631	0.332724062175978	0.081716935634331	-0.0536715946225677	0.21710546589123
0.464	0.256799844076898	0.180539807517064	0.333059880636732	0.0817791471698491	-0.0536093830870495	0.217167677426748
0.466	0.2571285526963	0.180868516136466	0.333388589256134	0.0818339546944002	-0.0535545755624985	0.217222484951299
0.468	0.257450152547778	0.181190115987944	0.333710189107612	0.0818813747108798	-0.0535071555460188	0.217269904967778
0.47	0.257764644710583	0.181504608150749	0.334024681270417	0.0819214239015665	-0.0534671063553322	0.217309954158465
0.472	0.258072030269807	0.181811993709973	0.334332066829641	0.0819541191303431	-0.0534344111265556	0.217342649387242
0.474	0.258372310316401	0.182112273756567	0.334632346876235	0.081979477444953	-0.0534090528119457	0.217368007701852
0.476	0.258665485947193	0.182405449387359	0.334925522507027	0.0819975160792918	-0.0533910141776068	0.21738604633619
0.478	0.258951558264901	0.182691521705067	0.335211594824735	0.0820082524557345	-0.0533802778011641	0.217396782712633
0.48	0.259230528378156	0.182970491818322	0.33549056493799	0.0820117041874989	-0.0533768260693997	0.217400234444398
0.482	0.259502397401517	0.183242360841683	0.335762433961351	0.0820078890810469	-0.0533806411758518	0.217396419337946
0.484	0.25976716645549	0.183507129895656	0.336027203015324	0.0819968251385226	-0.0533917051183761	0.217385355395421
0.486	0.260024836666541	0.183764800106707	0.336284873226375	0.0819785305602296	-0.053409999696669	0.217367060817128
0.488	0.260275409167124	0.18401537260729	0.336535445726958	0.0819530237471471	-0.0534355065097516	0.217341554004046
0.49	0.260518885095686	0.184258848535852	0.33677892165552	0.0819203233034855	-0.0534682069534131	0.217308853560384
0.492	0.260755265596699	0.184495229036865	0.337015302156533	0.0818804480392837	-0.053508082217615	0.217268978296182
0.494	0.260984551820665	0.184724515260831	0.337244588380499	0.0818334169730464	-0.0535551132838523	0.217221947229945
0.496	0.261206744924147	0.184946708364313	0.337466781483981	0.0817792493344243	-0.0536092809224744	0.217167779591323
0.498	0.261421846069776	0.185161809509942	0.33768188262961	0.0817179645669371	-0.0536705656899615	0.217106494823836
0.5	0.261629856426279	0.185369819866445	0.337889892986113	0.0816495823307399	-0.0537389479261587	0.217038112587639
0.502	0.261830777168491	0.185570740608657	0.338090813728325	0.081574122505434	-0.0538144077514646	0.216962652762333
0.504	0.262024609477379	0.185764572917545	0.338284646037213	0.0814916051929234	-0.0538969250639752	0.216880135449822
0.506	0.262211354540057	0.185951317980223	0.338471391099891	0.0814020507203168	-0.0539864795365818	0.216790580977215
0.508	0.262391013549807	0.186130976989973	0.338651050109641	0.0813054796428774	-0.0540830506140213	0.216694009899776
0.51	0.2625635877061	0.186303551146266	0.338823624265934	0.0812019127470198	-0.0541866175098788	0.216590443003918
0.512	0.262729078214611	0.186469041654777	0.338989114774445	0.0810913710533559	-0.0542971592035427	0.216479901310255
0.514	0.262887486287242	0.186627449727408	0.339147522847076	0.0809738758197907	-0.054414654437108	0.216362406076689
0.516	0.26303881314214	0.186778776582306	0.339298849701974	0.0808494485446684	-0.0545390817122303	0.216237978801567
0.518	0.263183060003718	0.186923023443884	0.339443096563552	0.0807181109699702	-0.0546704192869284	0.216106641226869
0.52	0.263320228102673	0.187060191542839	0.339580264662507	0.080579885084565	-0.0548086451723336	0.215968415341464
0.522	0.263450318676007	0.187190282116174	0.339710355235841	0.0804347931275129	-0.0549537371293858	0.215823323384412
0.524	0.26357333296705	0.187313296407216	0.339833369526883	0.0802828575914233	-0.0551056726654754	0.215671387848322
0.526	0.263689272225472	0.187429235665638	0.339949308785306	0.0801241012258699	-0.0552644290310288	0.215512631482769
0.528	0.263798137707313	0.187538101147479	0.340058174267147	0.0799585470408608	-0.0554299832160378	0.215347077297759
0.53	0.263899930674997	0.187639894115163	0.340159967234831	0.0797862183103668	-0.0556023119465318	0.215174748567265
0.532	0.263994652397356	0.187734615837522	0.34025468895719	0.0796071385759095	-0.0557813916809891	0.214995668832808
0.534	0.264082304149649	0.187822267589815	0.340342340709482	0.0794213316502079	-0.0559671986066907	0.214809861907107
0.536	0.264162887213581	0.187902850653747	0.340422923773415	0.0792288216208877	-0.0561597086360109	0.214617351877786
0.538	0.264236402877329	0.187976366317495	0.340496439437163	0.0790296328542515	-0.0563588974026472	0.21441816311115
0.54	0.264302852435559	0.188042815875725	0.340562888995393	0.0788237899991136	-0.056564740257785	0.214212320256012
0.542	0.264362237189449	0.188102200629615	0.340622273749283	0.0786113179906997	-0.056777212266199	0.213999848247598
0.544	0.264414558446709	0.188154521886875	0.340674595006543	0.0783922420546119	-0.0569962882022867	0.213780772311511
0.546	0.264459817521604	0.18819978096177	0.340719854081438	0.0781665877108615	-0.0572219425460372	0.21355511796776
0.548	0.264498015734975	0.188237979175141	0.340758052294809	0.0779343807779711	-0.0574541494789275	0.21332291103487
0.55	0.264529154414259	0.188269117854425	0.340789190974093	0.0776956473771457	-0.057692882879753	0.213084177634044
0.552	0.264553234893515	0.188293198333681	0.340813271453349	0.0774504139365159	-0.0579381163203828	0.212838944193415
0.554	0.264570258513442	0.188310221953608	0.340830295073276	0.0771987071954543	-0.0581898230614444	0.212587237452353
0.556	0.264580226621402	0.188320190061568	0.340840263181236	0.0769405542089656	-0.058447976047933	0.212329084465864
0.558	0.264583140571444	0.18832310401161	0.340843177131278	0.0766759823521533	-0.0587125479047453	0.212064512609052
0.56	0.264579001724326	0.188318965164492	0.34083903828416	0.0764050193247625	-0.0589835109321362	0.211793549581661
0.562	0.264567811447535	0.188307774887701	0.340827848007369	0.0761276931558029	-0.0592608371010957	0.211516223412702
0.564	0.264549571115314	0.18828953455548	0.340809607675148	0.0758440322082526	-0.059544498048646	0.211232562465151
0.566	0.264524282108678	0.188264245548844	0.340784318668512	0.0755540651838417	-0.0598344650730569	0.21094259544074
0.568	0.264491945815446	0.188231909255612	0.34075198237528	0.0752578211279231	-0.0601307091289755	0.210646351384822
0.57	0.264452563630257	0.188192527070423	0.340712600190091	0.0749553294344256	-0.0604332008224731	0.210343859691324
0.572	0.264406136954597	0.188146100394763	0.340666173514431	0.0746466198508967	-0.0607419104060019	0.210035150107795
0.574	0.264352667196818	0.188092630636984	0.340612703756652	0.0743317224836333	-0.0610568077732653	0.209720252740532
0.576	0.264292155772168	0.188032119212334	0.340552192332002	0.0740106678029034	-0.0613778624539952	0.209399198059802
0.578	0.264224604102809	0.187964567542975	0.340484640662643	0.0736834866482606	-0.061705043608638	0.209072016905159
0.58	0.264150013617844	0.18788997705801	0.340410050177678	0.0733502102339535	-0.0620383200229452	0.208738740490852
0.582	0.26406838575334	0.187808349193506	0.340328422313174	0.0730108701544319	-0.0623776601024668	0.20839940041133
0.584	0.26397972195235	0.187719685392516	0.340239758512184	0.0726654983899507	-0.0627230318669479	0.208054028646849
0.586	0.263884023664941	0.187623987105107	0.340144060224775	0.0723141273122762	-0.0630744029446225	0.207702657569175
0.588	0.263781292348217	0.187521255788383	0.340041328908051	0.0719567896904931	-0.0634317405664055	0.207345319947392
0.59	0.263671529466342	0.187411492906508	0.339931566026176	0.0715935186969189	-0.0637950115599798	0.206982048953818
0.592	0.263554736490564	0.18729469993073	0.339814773050398	0.0712243479131228	-0.0641641823437758	0.206612878170021
0.594	0.263430914899246	0.187170878339412	0.33969095145908	0.0708493113360573	-0.0645392189208413	0.206237841592956
0.596	0.263300066177882	0.187040029618048	0.339560102737716	0.0704684433842979	-0.0649200868726007	0.205856973641197
0.598	0.26316219181913	0.186902155259296	0.339422228378964	0.0700817789044003	-0.0653067513524984	0.205470309161299
0.6	0.263017293322831	0.186757256762997	0.339277329882665	0.0696893531773718	-0.0656991770795269	0.20507788343427
0.602	0.26286537219604	0.186605335636206	0.339125408755874	0.0692912019252637	-0.0660973283316349	0.204679732182162
0.604	0.262706429953047	0.186446393393213	0.338966466512881	0.0688873613178832	-0.0665011689390154	0.204275891574782
0.606	0.262540468115404	0.18628043155557	0.338800504675238	0.0684778679796317	-0.0669106622772669	0.20386639823653
0.608	0.262367488211954	0.18610745165212	0.338627524771788	0.0680627589964692	-0.0673257712604295	0.203451289253368
0.61	0.262187491778852	0.185927455219018	0.338447528338686	0.0676420719230069	-0.0677464583338918	0.203030602179906
0.612	0.262000480359595	0.185740443799761	0.338260516919429	0.0672158447897354	-0.0681726854671632	0.202604375046634
0.614	0.261806455505046	0.185546418945212	0.33806649206488	0.0667841161103854	-0.0686044141465133	0.202172646367284
0.616	0.261605418773463	0.185345382213629	0.337865455333297	0.0663469248894285	-0.0690416053674701	0.201735455146327
0.618	0.261397371730521	0.185137335170687	0.337657408290355	0.0659043106297188	-0.0694842196271798	0.201292840886617
0.62	0.261182315949346	0.184922279389512	0.33744235250918	0.0654563133402786	-0.0699322169166201	0.200844843597177
0.622	0.260960253010535	0.184700216450701	0.337220289570369	0.0650029735442327	-0.070385556712666	0.200391503801131
0.624	0.260731184502187	0.184471147942353	0.336991221062021	0.0645443322868927	-0.0708441979700059	0.199932862543791
0.626	0.260495112019929	0.184235075460095	0.336755148579763	0.0640804311439968	-0.0713080991129019	0.199468961400895
0.628	0.260252037166944	0.18399200060711	0.336512073726777	0.0636113122301054	-0.0717772180267932	0.198999842487004
0.63	0.260001961553997	0.183741924994163	0.336261998113831	0.0631370182071606	-0.0722515120497381	0.198525548464059
0.632	0.259744886799468	0.183484850239634	0.336004923359302	0.0626575922932081	-0.0727309379636905	0.198046122550107
0.634	0.259480814529371	0.183220777969537	0.335740851089205	0.0621730782712892	-0.0732154519856095	0.197561608528188
0.636	0.259209746377391	0.182949709817557	0.335469782937225	0.0616835204985043	-0.0737050097583943	0.197072050755403
0.638	0.258931683984907	0.182671647425073	0.335191720544741	0.0611889639152544	-0.0741995663416442	0.196577494172153
0.64	0.258646629001023	0.182386592441189	0.334906665560857	0.06068945405466	-0.0746990762022387	0.196077984311559
0.642	0.258354583082592	0.182094546522758	0.334614619642426	0.0601850370521672	-0.0752034932047315	0.195573567309066
0.644	0.258055547894254	0.18179551133442	0.334315584454088	0.059675759655341	-0.0757127706015576	0.19506428991224
0.646	0.257749525108455	0.181489488548621	0.334009561668289	0.0591616692338517	-0.076226861023047	0.19455019949075
0.648	0.257436516405482	0.181176479845648	0.333696552965316	0.0586428137896592	-0.0767457164672395	0.194031344046558
0.65	0.25711652347349	0.180856486913656	0.333376560033324	0.0581192419673985	-0.0772692882895002	0.193507772224297
0.652	0.256789548008533	0.180529511448699	0.333049584568367	0.0575910030649724	-0.0777975271919262	0.192979533321871
0.654	0.256455591714593	0.180195555154759	0.332715628274427	0.0570581470443564	-0.0783303832125422	0.192446677301255
0.656	0.256114656303609	0.179854619743775	0.332374692863443	0.0565207245426171	-0.0788678057142815	0.191909254799516
0.658	0.255766743495507	0.179506706935673	0.332026780055341	0.0559787868831562	-0.0794097433737425	0.191367317140055
0.66	0.255411855018234	0.1791518184584	0.331671891578068	0.0554323860871767	-0.0799561441697219	0.190820916344075
0.662	0.255049992607781	0.178789956047947	0.331310029167615	0.0548815748853858	-0.0805069553715128	0.190270105142284
0.664	0.254681158008221	0.178421121448387	0.330941194568055	0.0543264067299303	-0.0810621235269684	0.189714936986829
0.666	0.254305352971735	0.178045316411901	0.330565389531569	0.0537669358065792	-0.0816215944503194	0.189155466063478
0.668	0.253922579258645	0.177662542698811	0.330182615818479	0.053203217047153	-0.0821853132097456	0.188591747304052
0.67	0.253532838637444	0.17727280207761	0.329792875197278	0.0526353061422081	-0.0827532241146905	0.188023836399107
0.672	0.253136132884829	0.176876096324995	0.329396169444663	0.0520632595539826	-0.083325270702916	0.187451789810881
0.674	0.252732463785729	0.176472427225895	0.328992500345563	0.051487134529609	-0.0839013957272897	0.186875664786508
0.676	0.252321833133341	0.176061796573507	0.328581869693175	0.0509069891146007	-0.084481541142298	0.186295519371499
0.678	0.25190424272916	0.175644206169326	0.328164279288994	0.0503228821666182	-0.0850656480902805	0.185711412423517
0.68	0.251479694383007	0.175219657823174	0.327739730942841	0.0497348733695232	-0.0856536568873754	0.185123403626422
0.682	0.251048189913071	0.174788153353237	0.327308226472905	0.0491430232477269	-0.0862455070091717	0.184531553504626
0.684	0.25060973114593	0.174349694586096	0.326869767705764	0.0485473931808379	-0.0868411370760608	0.183935923437737
0.686	0.250164319916591	0.173904283356757	0.326424356476425	0.0479480454186209	-0.0874404848382778	0.18333657567552
0.688	0.249711958068521	0.173451921508687	0.325971994628355	0.0473450430962703	-0.0880434871606283	0.182733573353169
0.69	0.24925264745368	0.172992610893846	0.325512684013514	0.0467384502500086	-0.0886500800068901	0.182126980506907
0.692	0.248786389932554	0.17252635337272	0.325046426492388	0.0461283318330163	-0.0892601984238823	0.181516862089915
0.694	0.248313187374187	0.172053150814353	0.324573223934021	0.045514753731703	-0.0898737765251957	0.180903283988602
0.696	0.247833041656216	0.171573005096382	0.32409307821605	0.0448977827823267	-0.090490747474572	0.180286313039225
0.698	0.247345954664906	0.171085918105072	0.32360599122474	0.0442774867879711	-0.0911110434689276	0.17966601704487
0.7	0.246851928295181	0.170591891735347	0.323111964855015	0.0436539345358895	-0.0917345957210091	0.179042464792788
0.702	0.246350964450663	0.170090927890829	0.322611001010497	0.0430271958152252	-0.0923613344416735	0.178415726072124
0.704	0.245843065043698	0.169583028483864	0.322103101603532	0.0423973414351159	-0.0929911888217828	0.177785871692015
0.706	0.245328231995401	0.169068195435567	0.321588268555235	0.0417644432431951	-0.0936240870137036	0.177152973500094
0.708	0.244806467235682	0.168546430675848	0.321066503795516	0.0411285741444978	-0.0942599561124009	0.176517104401396
0.71	0.244277772703286	0.168017736143452	0.32053780926312	0.0404898081207825	-0.0948987221361161	0.175878338377681
0.712	0.243742150345826	0.167482113785992	0.32000218690566	0.0398482202502791	-0.0955403100066195	0.175236750507178
0.714	0.243199602119821	0.166939565559987	0.319459638679655	0.0392038867278749	-0.0961846435290238	0.174592416984774
0.716	0.242650129990727	0.166390093430893	0.318910166550561	0.0385568848857487	-0.0968316453711499	0.173945415142647
0.718	0.242093735932978	0.165833699373144	0.318353772492812	0.0379072932144668	-0.0974812370424318	0.173295823471365
0.72	0.241530421930018	0.165270385370184	0.317790458489852	0.0372551913845494	-0.0981333388723493	0.172643721641448
0.722	0.240960189974341	0.164700153414507	0.317220226534175	0.036600660268524	-0.0987878699883746	0.171989190525423
0.724	0.240383042067523	0.164123005507689	0.316643078627357	0.0359437819634747	-0.099444748293424	0.171332312220373
0.726	0.239798980220263	0.163538943660429	0.316059016780097	0.035284639814104	-0.100103890442795	0.170673170071003
0.728	0.239208006452416	0.162947969892582	0.31546804301225	0.0346233184363174	-0.100765211820581	0.170011848693216
0.73	0.238610122793034	0.1623500862332	0.314870159352868	0.0339599037413474	-0.101428626515551	0.169348433998246
0.732	0.238005331280402	0.161745294720568	0.314265367840236	0.0332944829604296	-0.102094047296469	0.168683013217328
0.734	0.237393633962072	0.161133597402238	0.313653670521906	0.0326271446700463	-0.102761385586852	0.168015674926945
0.736	0.236775032894908	0.160514996335074	0.313035069454742	0.031957978817754	-0.103430551439145	0.167346509074653
0.738	0.236149530145116	0.159889493585282	0.31240956670495	0.0312870767486069	-0.104101453508292	0.166675607005506
0.74	0.235517127788288	0.159257091228454	0.311777164348122	0.0306145312321984	-0.1047739990247	0.166003061489097
0.742	0.23487782790944	0.158617791349606	0.311137864469274	0.0299404364903315	-0.105448093766567	0.16532896674723
0.744	0.234231632603046	0.157971596043212	0.31049166916288	0.0292648882253387	-0.10612364203156	0.164653418482237
0.746	0.233578543973083	0.157318507413249	0.309838580532917	0.0285879836490702	-0.106800546607828	0.163976513905969
0.748	0.232918564133067	0.156658527573233	0.309178600692901	0.0279098215125637	-0.107478708744335	0.163298351769462
0.75	0.232251695206092	0.155991658646258	0.308511731765926	0.0272305021364213	-0.108158028120477	0.16261903239332
0.752	0.231577939324871	0.155317902765037	0.307837975884705	0.0265501274419082	-0.10883840281499	0.161938657698807
0.754	0.230897298631775	0.154637262071941	0.307157335191609	0.0258688009827946	-0.109519729274104	0.161257331239693
0.756	0.230209775278874	0.15394973871904	0.306469811838708	0.0251866279779641	-0.110201902278935	0.160575158234863
0.758	0.229515371427977	0.153255334868143	0.305775407987811	0.0245037153448058	-0.110884814912093	0.159892245601704
0.76	0.22881408925067	0.152554052690836	0.305074125810504	0.0238201717334152	-0.111568358523483	0.159208701990314
0.762	0.228105930928364	0.15184589436853	0.304365967488198	0.0231361075616277	-0.112252422695271	0.158524637818526
0.764	0.227390898652326	0.151130862092492	0.30365093521216	0.0224516350509033	-0.112936895205995	0.157840165307802
0.766	0.22666899462373	0.150408958063896	0.302929031183564	0.0217668682630944	-0.113621661993804	0.157155398519993
0.768	0.225940221053692	0.149680184493858	0.302200257613526	0.0210819231381146	-0.114306607118784	0.156470453395013
0.77	0.225204580163314	0.14894454360348	0.301464616723148	0.02039691753254	-0.114991612724359	0.155785447789439
0.772	0.224462074183726	0.148202037623892	0.30072211074356	0.0197119712591661	-0.115676558997733	0.155100501516065
0.774	0.223712705356131	0.147452668796297	0.299972741915965	0.0190272061275514	-0.116361324129347	0.15441573638445
0.776	0.222956475931841	0.146696439372007	0.299216512491675	0.0183427459855727	-0.117045784271326	0.153731276242471
0.778	0.222193388172327	0.145933351612493	0.298453424732161	0.0176587167620265	-0.117729813494872	0.153047247018925
0.78	0.221423444349257	0.145163407789423	0.297683480909091	0.0169752465103017	-0.118413283746597	0.1523637767672
0.782	0.220646646744543	0.144386610184709	0.296906683304377	0.0162924654531609	-0.119096064803738	0.15168099571006
0.784	0.219862997650381	0.143602961090547	0.296123034210215	0.0156105060286573	-0.119778024228241	0.150999036285556
0.786	0.219072499369299	0.142812462809465	0.295332535929133	0.0149295029372278	-0.120459027319671	0.150318033194126
0.788	0.218275154214196	0.142015117654362	0.29453519077403	0.01424959318999	-0.121138937066909	0.149638123446889
0.79	0.217470964508391	0.141210927948557	0.293731001068225	0.0135709161582862	-0.121817614098612	0.148959446415185
0.792	0.216659932585667	0.140399896025833	0.292919969145501	0.0128936136245072	-0.122494916632391	0.148282143881406
0.794	0.215842060790312	0.139582024230478	0.292102097350146	0.0122178298342366	-0.123170700422662	0.147606360091135
0.796	0.21501735147717	0.138757314917336	0.291277388037004	0.0115437115497562	-0.123844818707142	0.146932241806655
0.798	0.214185807011681	0.137925770451847	0.290445843571515	0.0108714081049521	-0.124517122151947	0.146259938361851
0.8	0.213347429769931	0.137087393210097	0.289607466329765	0.0102010714616678	-0.125187458795231	0.145589601718566
0.802	0.212502222138695	0.136242185578861	0.288762258698529	0.00953285626754552	-0.125855673989353	0.144921386524444
0.804	0.211650186515487	0.135390149955653	0.287910223075321	0.00886691991540356	-0.126521610341495	0.144255450172302
0.806	0.2107913253086	0.134531288748766	0.287051361868434	0.00820342260419704	-0.127185107652702	0.143591952861096
0.808	0.209925640937162	0.133665604377328	0.286185677496996	0.00754252740161299	-0.127846002855286	0.142931057658512
0.81	0.209053135831173	0.132793099271339	0.285313172391007	0.00688440030834769	-0.128504129948551	0.142272930565246
0.812	0.208173812431562	0.131913775871728	0.284433848991396	0.00622921032412316	-0.129159319932775	0.141617740581022
0.814	0.207287673190228	0.131027636630394	0.283547709750062	0.00557712951549461	-0.129811400741404	0.140965659772393
0.816	0.20639472057009	0.130134684010256	0.282654757129924	0.004928333085509	-0.13046019717139	0.140316863342408
0.818	0.205494957045137	0.129234920485303	0.281754993604971	0.004282999445271	-0.131105530811628	0.13967152970217
0.82	0.204588385100474	0.12832834854064	0.280848421660308	0.00364131028747816	-0.13174721996942	0.139029840544377
0.822	0.203675007232372	0.127414970672538	0.279935043792206	0.00300345066199181	-0.132385079594907	0.13839198091889
0.824	0.202754825948318	0.126494789388484	0.279014862508152	0.00236960905350436	-0.133018921203394	0.137758139310403
0.826	0.201827843767063	0.125567807207229	0.278087880326897	0.00173997746137722	-0.133648552795521	0.137128507718276
0.828	0.200894063218672	0.124634026658838	0.277154099778506	0.00111475148171358	-0.134273778775185	0.136503281738612
0.83	0.199953486844576	0.123693450284742	0.27621352340441	0.000494130391747505	-0.134894399865151	0.135882660648646
0.832	0.199006117197619	0.122746080637785	0.275266153757453	-0.000121682763382758	-0.135510213020281	0.135266847493516
0.834	0.198051956842112	0.121791920282278	0.274311993401946	-0.00073248108138968	-0.136121011338288	0.134656049175509
0.836	0.197091008353881	0.120830971794047	0.273351044913715	-0.00133805371104556	-0.136726583967944	0.134050476545853
0.838	0.196123274320321	0.119863237760487	0.272383310880155	-0.00193818575775351	-0.137326716014652	0.133450344499145
0.84	0.195148757340446	0.118888720780612	0.27140879390028	-0.00253265818639481	-0.137921188443293	0.132855872070504
0.842	0.194167460024941	0.117907423465107	0.270427496584775	-0.0031212477213618	-0.13850977797826	0.132267282535537
0.844	0.193179384996214	0.11691934843638	0.269439421556048	-0.00370372674367736	-0.139092257000576	0.131684803513221
0.846	0.192184534888451	0.115924498328617	0.268444571448285	-0.00427986318510343	-0.139668393442002	0.131108667071795
0.848	0.191182912347665	0.114922875787831	0.267442948907499	-0.00484942041913616	-0.140237950676035	0.130539109837762
0.85	0.190174520031751	0.113914483471917	0.266434556591585	-0.00541215714877752	-0.140800687405676	0.129976373108121
0.852	0.189159360610542	0.112899324050708	0.265419397170376	-0.00596782729097511	-0.141356357547874	0.129420702965924
0.854	0.188137436765858	0.111877400206024	0.264397473325692	-0.00651617985761088	-0.14190471011451	0.128872350399288
0.856	0.187108751191563	0.110848714631729	0.263368787751397	-0.00705695883292012	-0.142445489089819	0.128331571423979
0.858	0.186073306593619	0.109813270033785	0.262333343153453	-0.00758990304721496	-0.142978433304114	0.127798627209684
0.86	0.185031105690144	0.10877106913031	0.261291142249978	-0.00811474604678064	-0.143503276303679	0.127273784210118
0.862	0.183982151211459	0.107722114651625	0.260242187771293	-0.00863121595980876	-0.144019746216707	0.12675731429709
0.864	0.182926445900153	0.106666409340319	0.259186482459987	-0.00913903535822846	-0.144527565615127	0.12624949489867
0.866	0.181863992511132	0.105603955951298	0.258124029070966	-0.00963792111528383	-0.145026451372182	0.125750609141615
0.868	0.180794793811678	0.104534757251844	0.257054830371512	-0.0101275842587081	-0.145516114515607	0.125260945998191
0.87	0.179718852581507	0.103458816021673	0.255978889141341	-0.010607729819333	-0.145996260076232	0.124780800437566
0.872	0.178636171612821	0.102376135052987	0.254896208172655	-0.0110780566749665	-0.146466586931865	0.124310473581932
0.874	0.17754675371037	0.101286717150536	0.253806790270204	-0.0115382573893683	-0.146926787646267	0.12385027286753
0.876	0.176450601691509	0.100190565131675	0.252710638251343	-0.0119880180461366	-0.147376548303035	0.123400512210762
0.878	0.175347718386252	0.0990876818264176	0.251607754946086	-0.0124270180773268	-0.147815548334225	0.122961512179572
0.88	0.174238106637335	0.0979780700775006	0.250498143197169	-0.0128549300865948	-0.148243460343493	0.122533600170304
0.882	0.173121769300272	0.0968617327404377	0.249381805860106	-0.0132714196666716	-0.14865994992357	0.122117110590227
0.884	0.171998709243415	0.0957386726835809	0.248258745803249	-0.013676145210945	-0.149064675467844	0.121712385045954
0.886	0.170868929348013	0.0946088927881789	0.247128965907847	-0.0140687577189346	-0.149457287975833	0.121319772537964
0.888	0.169732432508272	0.0934723959484378	0.245992469068106	-0.0144489005954216	-0.14983743085232	0.120939629661477
0.89	0.168589221631414	0.0923291850715797	0.244849258191248	-0.0148162094429933	-0.150204739699892	0.120572320813905
0.892	0.167439299637739	0.0911792630779046	0.243699336197573	-0.0151703118477486	-0.150558842104647	0.12021821840915
0.894	0.166282669460685	0.0900226329008509	0.242542706020519	-0.0155108271579003	-0.150899357414799	0.119877703098998
0.896	0.16511933404689	0.0888592974870558	0.241379370606724	-0.0158373662549978	-0.151225896511896	0.119551164001901
0.898	0.163949296356252	0.0876892597964182	0.240209332916086	-0.0161495313174803	-0.151538061574379	0.119238998939418
0.9	0.162772559361993	0.0865125228021592	0.239032595921827	-0.0164469155762627	-0.151835445833161	0.118941614680636
0.902	0.16158912605072	0.0853290894908855	0.237849162610553	-0.0167291030620336	-0.152117633318932	0.118659427194865
0.904	0.160398999422486	0.0841389628626525	0.23665903598232	-0.016995668343941	-0.15238419860084	0.118392861912958
0.906	0.15920218249086	0.0829421459310258	0.235462219050694	-0.0172461762593179	-0.152634706516217	0.118142353997581
0.908	0.15799867828298	0.0817386417231464	0.234258714842814	-0.0174801816340894	-0.152868711890988	0.117908348622809
0.91	0.156788489839628	0.080528453279794	0.233048526399462	-0.0176972289934815	-0.15308575925038	0.117691301263417
0.912	0.155571620215285	0.0793115836554508	0.231831656775119	-0.0178968522626409	-0.15328538251954	0.117491677994258
0.914	0.154348072478201	0.078088035918367	0.230608109038035	-0.0180785744567503	-0.153467104713649	0.117309955800148
0.916	0.15311784971046	0.0768578131506256	0.229377886270294	-0.0182419073602054	-0.153630437617104	0.117146622896693
0.918	0.151880955008042	0.0756209184482077	0.228140991567876	-0.0183863511944037	-0.153774881451302	0.117002179062495
0.92	0.150637391480893	0.074377354921059	0.226897428040727	-0.0185113942736703	-0.153899924530569	0.116877135983228
0.922	0.149387162252989	0.0731271256931554	0.225647198812823	-0.0186165126488194	-0.154005042905718	0.116772017608079
0.924	0.148130270462405	0.0718702339025706	0.224390307022239	-0.0187011697378349	-0.154089699994734	0.116687360519064
0.926	0.146866719261376	0.0706066827015423	0.22312675582121	-0.0187648159431228	-0.154153346200021	0.116623714313776
0.928	0.145596511816375	0.0693364752565407	0.221856548376209	-0.0188068882547595	-0.154195418511658	0.116581642002139
0.93	0.14431965130817	0.0680596147483359	0.220579687868004	-0.0188268098391372	-0.154215340096036	0.116561720417761
0.932	0.143036140931901	0.066776104372067	0.219296177491735	-0.0188239896123753	-0.154212519869274	0.116564540644523
0.934	0.141745983897144	0.0654859473373096	0.218006020456978	-0.0187978217978347	-0.154186352054733	0.116590708459064
0.936	0.140449183427981	0.0641891468681469	0.216709219987815	-0.0187476854670386	-0.154136215723937	0.11664084478986
0.938	0.139145742763072	0.0628857062032381	0.215405779322906	-0.0186729440632734	-0.154061474320172	0.116715586193625
0.94	0.137835665155723	0.0615756285958892	0.214095701715557	-0.0185729449070959	-0.153961475163995	0.116815585349803
0.942	0.136518953873957	0.0602589173141233	0.212778990433791	-0.0184470186829467	-0.153835548939845	0.116941511573952
0.944	0.135195612200586	0.0589355756407519	0.21145564876042	-0.0182944789060185	-0.153683009162917	0.11709405135088
0.946	0.13386564343328	0.0576056068734459	0.210125679993114	-0.018114621368487	-0.153503151625386	0.117273908888412
0.948	0.132529050884642	0.0562690143248084	0.208789087444476	-0.0179067235641687	-0.153295253821067	0.11748180669273
0.95	0.131185837882281	0.0549258013224466	0.207445874442115	-0.0176700440906185	-0.153058574347517	0.11771848616628
0.952	0.129836007768878	0.0535759712090438	0.206096044328712	-0.0174038220276261	-0.152792352284525	0.117984708229273
0.954	0.128479563902269	0.052219527342435	0.204739600462103	-0.0171072762910185	-0.152495806547917	0.11828125396588
0.956	0.127116509655512	0.050856473095678	0.203376546215346	-0.0167796049606169	-0.152168135217516	0.118608925296282
0.958	0.125746848416964	0.0494868118571296	0.202006884976798	-0.0164199845811335	-0.151808514838032	0.118968545675765
0.96	0.124370583590353	0.0481105470305194	0.200630620150187	-0.016027569434727	-0.151416099691626	0.119360960822172
0.962	0.122987718594859	0.0467276820350251	0.199247755154693	-0.0156014907838702	-0.150990021040769	0.119787039473028
0.964	0.121598256865182	0.0453382203053483	0.197858293425016	-0.0151408560831029	-0.150529386340002	0.120247674173796
0.966	0.120202201851625	0.0439421652917909	0.196462238411459	-0.0146447481581715	-0.15003327841507	0.120743782098727
0.968	0.118799557020165	0.0425395204603309	0.195059593579999	-0.0141122243509668	-0.149500754607865	0.121276305905932
0.97	0.117390325852534	0.0411302892927003	0.193650362412368	-0.01354231562859	-0.148930845885489	0.121846214628309
0.972	0.115974511846297	0.0397144752864626	0.192234548406131	-0.0129340256547744	-0.148322555911673	0.122454504602124
0.974	0.114552118514924	0.0382920819550901	0.190812155074758	-0.0122863298217961	-0.147674860078695	0.123102200435103
0.976	0.113123149387878	0.0368631128280438	0.189383185947712	-0.011598174240899	-0.146986704497798	0.123790356016
0.978	0.111687608010685	0.0354275714508515	0.187947644570519	-0.0108684746891449	-0.146257004946044	0.124520055567754
0.98	0.110245497945021	0.0339854613851873	0.186505534504855	-0.0100961155104754	-0.145484645767374	0.125292414746423
0.982	0.108796822768786	0.0325367862089523	0.18505685932862	-0.00927994846865154	-0.14466847872555	0.126108581788247
0.984	0.107341586076189	0.0310815495163555	0.183601622636023	-0.00841879154959058	-0.143807321806489	0.126969738707308
0.986	0.105879791477828	0.0296197549179936	0.182139828037662	-0.00751142771047675	-0.142899957967375	0.127877102546422
0.988	0.104411442600768	0.0281514060409336	0.180671479160602	-0.00655660357286836	-0.141945133829767	0.12883192668403
0.99	0.102936543088629	0.0266765065287953	0.179196579648463	-0.00555302805684943	-0.140941558313748	0.129835502200049
0.992	0.101455096601667	0.0251950600418329	0.177715133161501	-0.00449937095310482	-0.139887901210003	0.130889159303794
0.994	0.0999671068168527	0.0237070702570187	0.176227143376687	-0.0033942614295982	-0.138782791686497	0.1319942688273
0.996	0.0984725774279618	0.0222125408681278	0.174732613987796	-0.00223628646933283	-0.137624816726231	0.133152243787566
0.998	0.0969715121456546	0.0207114755858206	0.173231548705489	-0.0010239892354571	-0.136412519492356	0.134364541021442
1	0.0954639146975628	0.0192038781377288	0.171723951257397	0.00024413264026002	-0.135144397616639	0.135632662897159


==> Figure4_dat.txt <==
year quarter pi out ulc fore_ulc fore_og SPF
1960 1 0.091930541 0.682886771 -0.187297449 0.427396959 0.48956011 nan
1960 2 0.598700548 -0.882357834 2.215340646 0.411862255 0.459331072 nan
1960 3 0.057484868 -1.388573578 -0.009403799 0.451985151 0.482251136 nan
1960 4 0.642108821 -3.578951135 1.747929561 0.332015989 0.401742604 nan
1961 1 0.201477502 -3.825747558 -0.402806295 0.506930994 0.501282773 nan
1961 2 -0.033512064 -3.038207148 -1.199463661 0.306991491 0.366219672 nan
1961 3 0.392222595 -2.05276828 -0.943492233 0.355156813 0.390662468 nan
1961 4 0.143587004 -1.034588534 -0.123310426 0.385460349 0.398586578 nan
1962 1 0.390130043 -0.240621941 -0.037972281 0.359912684 0.376137136 nan
1962 2 0.375327997 -0.380058158 1.071902602 0.375500631 0.380278801 nan
1962 3 0.287888815 -0.250288942 -0.943803901 0.374592765 0.379702075 nan
1962 4 0.240868446 -1.026378764 0.16581002 0.365424839 0.37160288 nan
1963 1 0.319289006 -1.03862131 0.693415359 0.358735766 0.361835395 nan
1963 2 0.183745119 -0.999415791 -0.24945298 0.36065687 0.359235383 nan
1963 3 0.612452101 0.109529305 -1.404730768 0.349137546 0.345693354 nan
1963 4 0.270182292 -0.298027992 1.197163942 0.379913159 0.371188796 nan
1964 1 0.412297503 0.734809941 -0.939419539 0.354464439 0.355672221 nan
1964 2 0.161655351 0.735875873 0.556177604 0.368054417 0.365154874 nan
1964 3 0.225952227 1.197887224 0.288750763 0.338988405 0.339615179 nan
1964 4 0.460547504 0.411764536 1.701271261 0.342568508 0.336249122 nan
1965 1 0.310967204 1.713367344 -1.008835794 0.360352765 0.351172076 nan
1965 2 0.639181847 1.907901989 0.206330671 0.349206715 0.343823633 nan
1965 3 0.295331851 3.048379783 -0.960233314 0.380633085 0.375197482 nan
1965 4 0.528765475 4.291871976 -0.246247224 0.356953767 0.3586657 nan
1966 1 0.935433071 5.683811425 0.378591148 0.38222838 0.382931822 nan
1966 2 0.904920897 4.911782767 2.274258052 0.39748793 0.417242216 nan
1966 3 0.865881189 4.662359095 1.097473993 0.444940205 0.495952273 nan
1966 4 0.815525646 4.391903131 0.71443502 0.500116075 0.560740133 nan
1967 1 0.255451145 4.161816551 0.551663167 0.533420967 0.593869499 nan
1967 2 0.606667273 3.060426167 1.227999118 0.419298251 0.451941729 nan
1967 3 1.00401001 2.859152326 0.833929602 0.474388148 0.514846473 nan
1967 4 1.095522388 2.447820374 1.067696164 0.540446338 0.590803861 nan
1968 1 0.983258039 3.35165158 0.444794035 0.626748123 0.686082581 nan
1968 2 0.973684211 3.91606638 0.680790956 0.663364161 0.723311607 nan
1968 3 1.352329656 3.565210588 1.573552737 0.697323981 0.75661731 nan
1968 4 1.237142857 2.831948056 2.208802645 0.838860329 0.898642454 nan
1969 1 1.224846894 3.34180126 0.56431685 0.889122331 0.950970627 nan
1969 2 1.578052249 2.613249935 2.424039064 0.93313268 0.993269235 nan
1969 3 1.372382181 2.329436217 1.658160388 1.106572474 1.161851343 nan
1969 4 1.535212412 0.912182865 2.409660582 1.092319392 1.149074184 nan
1970 1 1.6 -0.100275697 1.470388308 1.208953858 1.26295164 nan
1970 2 1.398950131 -0.766030626 0.118381623 1.290756686 1.343757805 nan 
1970 3 1.035384257 -0.631600785 0.045787547 1.213143427 1.263895689 nan
1970 4 1.452617016 -2.451563655 1.889415336 0.976198116 1.026746679 nan
1971 1 0.840909091 -0.593807618 -0.872251564 1.24150406 1.279944573 nan
1971 2 0.919039391 -0.887462637 1.171272494 0.849028196 0.931914828 nan
1971 3 0.992555831 -0.92396665 0.420849395 0.899630941 0.967342932 nan
1971 4 0.737100737 -1.533546362 1.556193364 0.948212834 1.004616826 nan
1972 1 0.812195122 -0.548379667 1.189429318 0.78564911 0.869423894 nan
1972 2 0.645972951 0.916721074 -0.780445728 0.831319371 0.896234127 nan
1972 3 0.800480769 1.103269111 0.74428067 0.726037198 0.804534246 nan
1972 4 1.03498438 2.02564825 1.029193294 0.819656196 0.870737619 nan
1973 1 1.571978191 3.75080228 0.364507426 0.964854072 0.993278829 nan
1973 2 2.091418214 4.028688658 1.349911551 1.23281757 1.202222632 nan
1973 3 1.973459586 2.62048664 2.656636835 1.459779977 1.407242565 nan
1973 4 2.529017857 2.711522632 2.621271244 1.540753688 1.544616164 nan
1974 1 2.976073847 0.953914417 2.48595157 1.814433914 1.805927601 nan
1974 2 2.678646934 0.327278272 2.866463849 2.129131039 2.140851126 nan
1974 3 2.812609385 -1.451981552 3.946166206 2.186237215 2.23152185 nan
1974 4 3.072116636 -2.63945668 1.811681979 2.342282289 2.39082608 nan
1975 1 2.137291857 -4.591095997 2.198215378 2.55850136 2.606634201 nan
1975 2 1.204177526 -4.659263606 0.521737779 1.975567463 2.027939341 nan
1975 3 2.005639098 -3.772975949 0.539272421 1.253529876 1.371261922 nan
1975 4 1.842740524 -3.218889384 1.518028491 1.839533166 1.894630328 nan
1976 1 1.145348942 -1.779142176 0.437625024 1.733394814 1.798198538 nan
1976 2 0.894454383 -1.792182267 0.942604484 1.23415221 1.3799851 nan
1976 3 1.595744681 -1.99730655 1.842421035 1.056832659 1.218283044 nan
1976 4 1.453752182 -2.035585547 1.819921254 1.538770431 1.606068904 nan
1977 1 1.835446304 -1.646844298 1.235264708 1.443778148 1.521839771 nan
1977 2 1.744932432 -0.538272372 1.615741192 1.70059615 1.73774278 nan
1977 3 1.384623047 0.434419166 0.877784724 1.647642208 1.693677139 nan
1977 4 1.473791082 -0.396668714 2.996498123 1.407916556 1.494079939 nan
1978 1 1.720270467 -0.920662452 2.559499879 1.467039432 1.53502571 nan
1978 2 2.27499881 2.033807428 -0.271826594 1.631715788 1.668598951 nan
1978 3 2.326771837 2.168847347 1.826725145 1.969948483 1.940368191 nan
1978 4 2.323889217 2.635163953 1.803499275 2.028302335 2.009374134 nan
1979 1 2.518518519 1.896034335 3.447727799 2.054296502 2.050012924 nan
1979 2 3.179190751 1.124343029 2.450366257 2.193651318 2.181033818 nan
1979 3 3.221288515 1.052263545 2.317049381 2.548109726 2.475304071 nan
1979 4 3.165535957 0.555010593 2.607805877 2.676816224 2.65757115 nan
1980 1 3.945655176 0.206962494 2.288584425 2.730177452 2.746385676 nan
1980 2 3.374539749 -2.411866127 3.708351249 3.151734531 3.120754406 nan
1980 3 1.876376989 -2.990332366 2.107441795 2.966929285 3.00362709 nan
1980 4 2.804176228 -1.673679805 1.616082028 1.911232734 2.064116036 nan
1981 1 2.76508467 -0.067245917 0.949560883 2.522684117 2.569539568 nan
1981 2 2.085678869 -1.427991612 3.020106122 2.518092311 2.570426853 nan
1981 3 2.784987802 -0.911734193 1.265604779 2.077416255 2.22098545 2.00485
1981 4 1.62571667 -2.680901408 2.694384333 2.520048091 2.560190675 2.18785
1982 1 0.888372242 -4.892555439 3.091198596 1.817191558 2.082968729 1.691675
1982 2 1.445031712 -5.173377812 0.743845922 1.420166722 1.789159518 1.370975
1982 3 1.736013421 -6.255236587 1.346954588 1.683907336 1.868470639 1.50485
1982 4 0.307273156 -6.944511666 0.581199379 1.840733608 1.956997229 1.360825
1983 1 0.06841412 -6.4411026 -0.337772215 1.194074523 1.509174915 1.161675
1983 2 1.156122449 -5.056805784 -1.202453575 0.964996447 1.161518164 1.167975
1983 3 0.975457214 -3.927888417 0.300684929 1.442792325 1.491724381 1.149075
1983 4 0.999000999 -2.727664 0.567969502 1.325692782 1.369562078 1.200825
1984 1 1.417408506 -1.664232382 0.659709265 1.314241635 1.338755241 1.219575
1984 2 0.943110998 -0.834757818 0.491941452 1.539136107 1.532422643 1.33275
1984 3 0.869565217 -0.761611188 1.03010675 1.265657656 1.279721702 1.228125
1984 4 0.862068966 -0.836178295 0.686967829 1.202230233 1.206634903 1.101
1985 1 0.918328585 -0.76161594 0.940430286 1.174061585 1.166307673 0.890225
1985 2 0.909031026 -0.768491301 0.628603432 1.184970717 1.165167521 1.1
1985 3 0.622010016 -0.129060551 0.202145418 1.161928982 1.135756113 1.05
1985 4 1.019462465 -0.247344303 1.471114004 0.979653581 0.959332958 0.922625
1986 1 0.520183486 -0.160241285 0.240427114 1.194709736 1.152445165 0.8198
1986 2 -0.487373023 -0.536214194 0.367535849 0.895612858 0.87448275 0.851
1986 3 0.611741399 -0.399756666 0.816512614 0.412273662 0.460525607 0.798925
1986 4 0.699179581 -0.675214159 1.546329506 0.903684401 0.852508335 0.816675
1987 1 1.206695212 -0.739703241 0.911818 0.935928522 0.876913527 0.99285
1987 2 1.133273703 -0.464239685 0.055556414 1.23305442 1.137923142 1.0889
1987 3 1.061317626 -0.388640117 0.994773405 1.187093487 1.103985905 1.125
1987 4 0.932902763 0.526730277 0.18618569 1.140813939 1.067715192 1.07205
1988 1 0.780349076 0.260730953 1.349356028 1.059394848 0.99884171 1.161775
1988 2 1.147694717 0.788853272 0.929807488 0.961730329 0.91357257 1.2294
1988 3 1.218879447 0.595529926 1.018654321 1.175668423 1.097079322 1.271675
1988 4 1.092436975 1.148361577 0.636743448 1.217688745 1.137971582 1.25625
1989 1 1.136325852 1.391105453 0.108415388 1.140968923 1.078226863 1.23845
1989 2 1.615885984 1.384188791 0.11853631 1.165331135 1.102202251 1.284625
1989 3 0.782153632 1.360792957 0.427609907 1.447886767 1.331938315 1.10715
1989 4 1.016853933 0.798737291 1.415653409 0.981109228 0.973112317 1.046875
1990 1 1.720864087 1.149939438 0.9616764 1.100110564 1.057028344 1.11345
1990 2 0.989588622 0.786231867 1.232437336 1.470222009 1.308593289 1.13905
1990 3 1.726991493 0.15103264 0.988204199 1.104487829 1.083325425 1.120575
1990 4 1.698433093 -1.428516295 1.796063415 1.451182797 1.285543212 1.309175
1991 1 0.747568533 -2.530752777 0.272847743 1.45557124 1.330382971 0.951725
1991 2 0.593617132 -2.392848015 0.284332656 1.038221523 1.096139691 0.970725
1991 3 0.761984849 -2.506979306 0.334990514 0.954920706 1.020933663 0.922725
1991 4 0.82942899 -2.769410743 0.857437002 1.003226356 1.021435499 0.857825
1992 1 0.678123616 -2.207752837 0.612940545 1.019417992 1.017553676 0.9137
1992 2 0.768748152 -1.756226108 0.076020783 0.940360378 0.955220416 0.92305
1992 3 0.76359915 -1.405315988 0.239686924 0.965763834 0.957103082 0.83385
1992 4 0.875710227 -1.004479037 -0.055875585 0.951972445 0.938535655 0.809875
1993 1 0.727999831 -1.46903079 0.128998814 0.995460284 0.961963403 0.866975
1993 2 0.722039324 -1.538034307 1.326830959 0.918657921 0.905174212 0.879675
1993 3 0.462873005 -1.715432098 -0.404763083 0.90458858 0.886932961 0.815725
1993 4 0.828918193 -1.036207325 0.333916463 0.772869408 0.786204007 0.751475
1994 1 0.502168298 -0.740544541 -0.856745147 0.932681745 0.886978129 0.801
1994 2 0.567825494 -0.068011297 0.742497691 0.772334618 0.774388982 0.834275
1994 3 0.92657236 -0.16624189 0.534655517 0.784694659 0.76702115 0.838975
1994 4 0.58226998 0.284707066 -0.26566002 0.95425947 0.882208517 0.860725
1995 1 0.734474217 -0.052861493 0.512365841 0.785821884 0.771373611 0.89905
1995 2 0.817276144 -0.453343667 0.356580849 0.848368342 0.805536816 0.89745
1995 3 0.504273504 -0.309571668 0.548003366 0.883890973 0.828041931 0.828575
1995 4 0.544918131 -0.349181165 0.263215769 0.731028156 0.730582037 0.71945
1996 1 0.889394925 -0.32990498 0.462814993 0.735150101 0.719482351 0.706125
1996 2 0.859628419 0.558465186 -0.035920001 0.898119326 0.819719786 0.735625
1996 3 0.57544757 0.636064118 0.3969682 0.882835831 0.815748605 0.780725
1996 4 0.869040051 0.808285777 0.485738007 0.744516184 0.734047755 0.75845
1997 1 0.60882225 0.544897174 1.341623731 0.879121108 0.807052545 0.77575
1997 2 0.229902338 1.263087478 -0.559978813 0.75548276 0.742606677 0.753225
1997 3 0.5 1.531172548 0.185328823 0.586048298 0.646474603 0.694125
1997 4 0.539179104 1.377627761 1.313882034 0.678677309 0.665536292 0.64845
1998 1 0.205978957 1.354327151 0.766552982 0.686287146 0.661632853 0.605875
1998 2 0.329012346 1.231276999 0.743580091 0.528913656 0.562229909 0.6151
1998 3 0.513126565 1.433980979 0.245822068 0.556665115 0.548432251 0.5975
1998 4 0.468882945 1.979303129 -0.204197739 0.63412269 0.592834682 0.57005
1999 1 0.365557201 1.842073548 0.386034832 0.604495885 0.569859804 0.578575
1999 2 0.749090953 1.597068702 0.049977755 0.543706673 0.523292999 0.57055
1999 3 0.742918773 1.843849211 -0.041443199 0.737023214 0.648852381 0.5951
1999 4 0.737440191 2.40260277 0.52772496 0.734356414 0.655480773 0.618125
2000 1 0.989711042 1.671467969 3.864588948 0.731888754 0.661038808 0.639425
2000 2 0.783656673 2.451811276 -1.738355482 0.859847832 0.744659645 0.69205
2000 3 0.91405972 1.549301619 2.005191653 0.761571345 0.70136871 0.67135
2000 4 0.712716763 1.212064648 -0.459540336 0.828284542 0.752535586 0.6697
2001 1 0.956764792 0.005168382 2.759073992 0.730589546 0.694835195 0.61905
2001 2 0.700966458 -0.187456829 -1.284167213 0.849290907 0.773467309 0.658325
2001 3 0.282273772 -1.34087405 -0.466459684 0.729832799 0.705493121 0.659675
2001 4 -0.074873475 -1.773566341 -0.317604097 0.549820765 0.60532322 0.5362
2002 1 0.31943662 -1.615142037 -1.652891496 0.396325659 0.471194594 0.58895
2002 2 0.786220917 -1.646265392 0.751401382 0.513075541 0.504100449 0.6359
2002 3 0.538260516 -1.862133797 -0.256887117 0.728296124 0.657579279 0.577225
2002 4 0.59135524 -2.341744679 0.356414662 0.616696122 0.587138214 0.551175
2003 1 1.028650138 -2.424071091 -0.378732813 0.637067409 0.600160845 0.59315
2003 2 -0.16360632 -2.159791145 0.436062537 0.820386763 0.709274367 0.558075
2003 3 0.746174898 -1.136012742 -0.706625472 0.501416308 0.56640764 0.515475
2003 4 0.379541622 -0.600317375 0.466557435 0.668575365 0.588008106 0.484775
2004 1 0.846418521 -0.655978774 0.089068073 0.60161711 0.572005076 0.482125
2004 2 0.785752544 -0.510881255 0.852667256 0.676716681 0.593036992 0.554625
2004 3 0.637731377 -0.202498755 1.3784253 0.674565444 0.607559179 0.530775
2004 4 1.073576706 0.175668723 -0.051564408 0.653248933 0.609844642 0.577075
2005 1 0.50522466 0.663040148 -0.465280093 0.723599597 0.645259482 0.59365
2005 2 0.675791586 0.560791503 0.760555898 0.65030486 0.634388701 0.6119
2005 3 1.514455225 0.766714721 0.632246574 0.668471609 0.637633097 0.594675
2005 4 0.932349949 0.76535839 0.566188807 0.760555204 0.70426452 0.615325
2006 1 0.521082683 1.579074193 1.174199362 0.737717019 0.723687418 0.6217
2006 2 0.902404909 1.319356697 0.285287821 0.692285788 0.705368612 0.60875
2006 3 0.944019636 0.978513147 0.47404766 0.73134103 0.721710427 0.663625
2006 4 -0.410499737 1.380249334 0.915070771 0.745336431 0.739310485 0.661525
2007 1 0.980561747 1.210045827 1.906662395 0.654168819 0.648612391 0.57775
2007 2 1.132553826 1.336951242 -0.368924498 0.689989854 0.685226303 0.607175
2007 3 0.633012472 1.413096082 -0.416944782 0.712590495 0.7156941 0.58485
2007 4 1.226802091 1.542354215 0.413702573 0.70571056 0.703674452 0.605525
2008 1 1.08318685 0.60427956 1.602813178 0.732026223 0.751833993 0.570625
2008 2 1.300935282 0.709001902 -1.006935137 0.750126243 0.771053324 0.631525
2008 3 1.541723501 -0.292576003 0.788665343 0.782734484 0.810685642 0.599825
2008 4 -2.290037969 -2.911574308 1.841851624 0.841239231 0.878789325 0.41475
2009 1 -0.687868543 -4.410330303 -3.860643168 0.635779842 0.569674761 0.472975
2009 2 0.531599318 -4.950391861 0.33334631 0.560459635 0.493579759 0.443075
2009 3 0.860393336 -4.963564501 -0.775902079 0.596250542 0.526819896 0.463875
2009 4 0.782933353 -4.273766533 -0.888826463 0.61904515 0.560166623 0.409425
2010 1 0.158503433 -4.147803654 -1.071555572 0.624331426 0.575629673 0.50925
2010 2 -0.03542282 -3.565280736 0.867438967 0.583605288 0.529053353 0.5067
2010 3 0.293147167 -3.18044176 -0.048608043 0.54547059 0.478735835 0.4358
2010 4 0.80987822 -3.039428667 0.015468759 0.544192427 0.47304547 0.421575
2011 1 1.067369446 -3.643766772 2.623494518 0.576715346 0.513896945 0.4932
2011 2 1.136711643 -3.376787552 -0.947238917 0.61038824 0.566003362 0.554325
2011 3 0.652363649 -3.791871968 0.976292575 0.641580462 0.61857374 0.5309
2011 4 0.448607062 -3.114853775 -1.972086185 0.619053935 0.599520863 0.5171
2012 1 0.563319489 -2.714266427 1.862283603 0.601394777 0.578654803 0.55785
2012 2 0.21110167 -2.701558512 0.003231209 0.605105213 0.58274735 0.545475
2012 3 0.451470228 -2.988344759 0.281790307 0.570224029 0.538875648 0.522975
2012 4 0.66480741 -3.307027328 2.912868403 0.575785643 0.542648381 0.536875
2013 1 0.401955318 -2.794566827 -2.00941365 0.590445621 0.561817399 0.5492
2013 2 -0.10934184 -2.979460043 0.915406085 0.569050839 0.537926255 0.52945
2013 3 0.540843371 -2.602025489 -0.931372789 0.512635491 0.466283409 0.491875
2013 4 0.369909987 -2.207936843 -0.154476383 0.545556386 0.500361941 0.484325
2014 1 0.622643202 -3.001003326 2.730186086 0.529140564 0.483491378 0.496275
2014 2 0.530937395 -2.210969081 -1.203406565 0.545638089 0.504030254 0.502125
2014 3 0.255834375 -1.497557179 -0.313397461 0.54060036 0.502560674 0.5219
2014 4 -0.248444066 -1.478856128 1.423388757 0.514634885 0.473656435 0.476625
2015 1 -0.647141265 -1.076608881 0.581902657 0.452068196 0.395611614 0.5293
2015 2 0.681948546 -0.953293809 0.387433637 0.340925649 0.241875659 0.509825
2015 3 0.377700878 -1.046450238 0.340852254 0.466533922 0.388194029 0.519825
2015 4 -0.007567636 -1.35117548 0.418314366 0.442338753 0.371846264 0.512075
2016 1 -0.062227492 -1.265415898 -0.389620843 0.397155127 0.324782784 0.538825
2016 2 0.799784592 -1.432464924 0.302829021 0.367059903 0.287583292 0.53205
2016 3 0.424475145 -1.215002483 0.087812455 0.444649554 0.364789236 0.561475
2016 4 0.635060493 -1.145562092 0.399287518 0.422044979 0.357440094 0.55745
2017 1 0.703739649 -1.140693506 0.83113207 0.443915023 0.38623833 0.602875
2017 2 0.115239974 -1.065750146 0.558963957 0.460651368 0.415540315 0.59055
2017 3 0.478043585 -0.775874221 0.474071999 0.412284944 0.370384179 0.545175
2017 4 0.795394782 -0.160265045 0.603828724 0.433820897 0.389465408 0.533125
2018 1 0.842912497 0.13755537 0.272367736 0.466014436 0.429487044 0.564525
2018 2 0.544276077 0.143152224 0.50808355 0.489136889 0.470054853 0.584425
2018 3 0.401708958 0.237413546 0.681599045 0.47477003 0.462284973 0.58335
2018 4 0.407253483 -0.148633308 0.508897028 0.462892143 0.450172085 0.5877
2019 1 0.267103529 -0.055725782 1.492176052 0.460626045 0.447179507 0.548575
2019 2 0.734452574 0.248940606 -0.602489607 0.443283785 0.426156355 0.521575
2019 3 0.329876551 0.892228183 -1.069746546 0.482562556 0.469463377 0.5228
2019 4 0.70249015 1.066600953 0.782118218 0.454989075 0.444883734 0.528375


==> Figure5_dat.txt <==
pi	y	ya
0.091930541368735	0.6828867711637	-0.18729744939896
0.598700547674939	-0.8823578337096	2.21534064561619
0.057484867953875	-1.3885735780482	-0.0094037991417828
0.642108820547487	-3.5789511347557	1.74792956084668
0.201477501678975	-3.8257475577661	-0.402806295035907
-0.0335120643431688	-3.0382071481093	-1.19946366059058
0.392222594703322	-2.0527682798032	-0.943492233357501
0.143587003706546	-1.034588533651	-0.12331042586915
0.390130043347786	-0.2406219408525	-0.0379722806917115
0.375327996811371	-0.3800581578755	1.07190260169472
0.287888815354069	-0.2502889415466	-0.943803900747797
0.240868446233545	-1.0263787639483	0.165810019749291
0.319289005924955	-1.0386213098049	0.693415358899907
0.183745119270272	-0.9994157911879	-0.249452980413256
0.612452101005462	0.1095293049444	-1.40473076774721
0.270182291666673	-0.2980279921974	1.19716394164353
0.412297503489916	0.734809940588	-0.939419538538777
0.161655350792114	0.7358758730075	0.556177603688957
0.225952227243384	1.1978872237831	0.288750762743151
0.460547504025767	0.4117645363423	1.70127126086737
0.310967204180418	1.7133673438307	-1.00883579443409
0.639181847235536	1.9079019893948	0.206330671089638
0.295331851381391	3.0483797834862	-0.960233313623071
0.528765475097368	4.2918719761628	-0.246247223925433
0.935433070866132	5.6838114252324	0.378591148332541
0.904920897431917	4.9117827671359	2.2742580519385
0.865881188731156	4.6623590952187	1.09747399314171
0.815525646135467	4.3919031306614	0.714435019888171
0.255451144968513	4.1618165511086	0.55166316710058
0.606667273333949	3.0604261669347	1.22799911807707
1.00401000994964	2.8591523258049	0.833929602196504
1.09552238805969	2.4478203737108	1.06769616399829
0.983258038798847	3.3516515804519	0.444794035258234
0.973684210526311	3.9160663799204	0.680790956273691
1.35232965569165	3.5652105881364	1.57355273698507
1.23714285714286	2.8319480561484	2.2088026446343
1.22484689413823	3.3418012595326	0.564316850264657
1.57805224858506	2.6132499346175	2.42403906385951
1.37238218098976	2.329436217289	1.65816038816602
1.53521241166437	0.9121828654346	2.40966058179852
1.6	-0.1002756968439	1.47038830821731
1.3989501312336	-0.766030625658	0.118381622669483
1.03538425698237	-0.6316007850427	0.0457875465874835
1.45261701637076	-2.451563655305	1.88941533575595
0.840909090909087	-0.5938076180431	-0.872251563734849
0.919039390979885	-0.88746263652	1.17127249372291
0.992555831265523	-0.923966649881	0.420849394918177
0.73710073710073	-1.5335463616771	1.55619336385491
0.812195121951216	-0.5483796671431	1.18942931767987
0.645972951394777	0.9167210739331	-0.780445727698664
0.800480769230765	1.1032691112987	0.744280669982844
1.03498437984403	2.0256482500473	1.02919329416236
1.57197819057286	3.750802280196	0.364507425707705
2.09141821392884	4.0286886576546	1.34991155082189
1.97345958618805	2.6204866404439	2.65663683455548
2.52901785714286	2.7115226320066	2.62127124412483
2.97607384668974	0.9539144174819	2.48595157035023
2.67864693446089	0.3272782721028	2.8664638489917
2.81260938497334	-1.4519815517068	3.94616620550265
3.07211663629263	-2.6394566795324	1.81168197929025
2.13729185691803	-4.5910959971454	2.19821537830232
1.20417752582419	-4.6592636059	0.521737779404141
2.00563909774436	-3.772975949069	0.539272421102988
1.84274052370686	-3.2188893840463	1.51802849066844
1.14534894240685	-1.7791421755282	0.437625023524735
0.894454382826476	-1.7921822673455	0.942604484384901
1.59574468085106	-1.9973065504987	1.84242103501977
1.45375218150088	-2.0355855467439	1.81992125403796
1.83544630416459	-1.64684429839	1.23526470786479
1.74493243243242	-0.5382723718287	1.61574119211205
1.38462304716684	0.4344191655244	0.877784724005837
1.47379108192641	-0.3966687136773	2.99649812322791
1.72027046653865	-0.9206624520381	2.55949987901647
2.27499881014706	2.0338074276939	-0.271826593847369
2.32677183675369	2.1688473470938	1.82672514466518
2.32388921733594	2.6351639529001	1.80349927547785
2.51851851851852	1.8960343348178	3.44772779893936
3.17919075144509	1.1243430285012	2.45036625670902
3.22128851540616	1.0522635454704	2.317049380627
3.16553595658073	0.55501059272	2.60780587718199
3.94565517604198	0.2069624943485	2.28858442476261
3.37453974921868	-2.411866127198	3.70835124906481
1.87637698898409	-2.9903323660705	2.10744179454556
2.80417622817871	-1.6736798047335	1.61608202760903
2.76508467049215	-0.0672459170996	0.949560883240919
2.08567886913899	-1.4279916122253	3.02010612217614
2.78498780175343	-0.9117341930155	1.26560477895983
1.62571667009874	-2.6809014078367	2.69438433276457
0.888372241833479	-4.8925554387374	3.09119859559095
1.44503171247358	-5.1733778124293	0.743845922425113
1.73601342128023	-6.2552365874526	1.34695458759388
0.307273155592895	-6.9445116656106	0.581199379220809
0.0684141198574465	-6.4411026002206	-0.33777221478104
1.15612244897959	-5.0568057835558	-1.20245357526718
0.975457214045776	-3.9278884172535	0.300684928565786
0.999000999000999	-2.7276640002706	0.567969501653831
1.41740850642928	-1.6642323817202	0.659709265138275
0.943110998410267	-0.8347578183443	0.491941452095457
0.86956521739131	-0.7616111882153	1.03010674997028
0.862068965517233	-0.8361782948981	0.686967829417373
0.91832858499525	-0.7616159398152	0.940430286477945
0.909031025624143	-0.7684913009506	0.62860343185962
0.622010015573566	-0.1290605511268	0.20214541786201
1.01946246524559	-0.2473443033349	1.47111400380204
0.520183486238526	-0.1602412854925	0.240427114165165
-0.487373022899223	-0.5362141936906	0.367535848940115
0.611741399392846	-0.3997566662358	0.816512614040299
0.699179580674563	-0.6752141586316	1.54632950629034
1.2066952121448	-0.7397032408283	0.911818000392994
1.13327370304114	-0.4642396845834	0.0555564143366105
1.06131762583247	-0.3886401173932	0.9947734049085
0.932902762827415	0.5267302766755	0.186185690020579
0.780349076153404	0.2607309532979	1.34935602788708
1.14769471664673	0.7888532715917	0.929807487813328
1.21887944746401	0.5955299259235	1.01865432119794
1.09243697478991	1.1483615766737	0.636743447622745
1.13632585203658	1.3911054528813	0.108415388021932
1.61588598387401	1.3841887914507	0.118536310132367
0.782153632120873	1.3607929565537	0.427609907194526
1.01685393258428	0.7987372905487	1.41565340908487
1.72086408669467	1.1499394383902	0.961676400098899
0.989588621683491	0.7862318670378	1.23243733633673
1.72699149265273	0.151032639909	0.988204199460796
1.69843309283603	-1.4285162946197	1.79606341477037
0.747568533345294	-2.5307527766678	0.272847742972804
0.593617131790432	-2.3928480152528	0.284332656474895
0.761984848820131	-2.5069793061894	0.33499051446535
0.829428989751105	-2.769410742784	0.85743700242098
0.678123615981644	-2.2077528370717	0.612940544827367
0.768748152047713	-1.7562261076635	0.0760207826740356
0.763599149807137	-1.4053159875181	0.239686923985705
0.87571022727271	-1.0044790370751	-0.0558755851540305
0.727999831025199	-1.4690307897155	0.128998814343095
0.722039324232693	-1.5380343070339	1.32683095890851
0.462873004857739	-1.7154320979946	-0.404763083166859
0.828918192682046	-1.0362073254008	0.33391646312948
0.502168298313986	-0.740544540781	-0.856745147418358
0.567825494205861	-0.0680112969205	0.742497690785715
0.926572360082164	-0.1662418896221	0.534655517437432
0.582269979852243	0.2847070658179	-0.265660020009229
0.734474216616474	-0.0528614933993	0.512365840906703
0.817276143888328	-0.4533436669873	0.356580849189303
0.504273504273502	-0.3095716677806	0.548003366499383
0.544918131447597	-0.3491811649993	0.263215769428715
0.889394925178932	-0.3299049802392	0.462814993370131
0.859628418683536	0.5584651856227	-0.0359200014125705
0.575447570332484	0.6360641176866	0.396968200444725
0.869040050858226	0.8082857766297	0.485738006838154
0.608822250373429	0.5448971738433	1.34162373141047
0.229902338488903	1.2630874776468	-0.559978812526829
0.500000000000007	1.5311725476369	0.185328822500175
0.539179104477606	1.3776277608425	1.31388203380887
0.205978956744418	1.3543271512672	0.766552981742308
0.329012345679004	1.2312769991574	0.743580091308971
0.513126565066788	1.4339809785081	0.245822067983426
0.468882944535934	1.9793031290159	-0.204197739186895
0.365557200562955	1.8420735475481	0.386034831570381
0.74909095323949	1.5970687024062	0.049977754844921
0.742918773009077	1.843849211278	-0.0414431990328978
0.737440191387562	2.4026027704525	0.527724960138798
0.989711042372933	1.6714679687103	3.8645889480474
0.78365667254556	2.4518112763665	-1.73835548193875
0.914059720123901	1.5493016189667	2.00519165263948
0.712716763005783	1.2120646480427	-0.459540336099806
0.956764791973967	0.0051683824451	2.75907399198498
0.700966458214897	-0.1874568288119	-1.28416721287632
0.282273771685683	-1.3408740502837	-0.466459684256648
-0.0748734750862789	-1.7735663410791	-0.317604096770818
0.319436619718314	-1.6151420374172	-1.65289149573766
0.786220916845909	-1.6462653920435	0.751401382282335
0.538260515860843	-1.8621337967394	-0.256887116864224
0.591355239895145	-2.3417446789546	0.356414662007687
1.02865013774104	-2.4240710910767	-0.378732813217741
-0.163606319566761	-2.1597911451015	0.436062536738824
0.746174897715036	-1.1360127423253	-0.706625472354538
0.379541622160902	-0.6003173752369	0.466557435400716
0.846418520739133	-0.655978774267	0.0890680726423732
0.785752544188545	-0.510881255474	0.852667256362949
0.637731376915181	-0.2024987545753	1.37842529956815
1.07357670555061	0.175668722808	-0.0515644079513322
0.505224660397066	0.6630401478033	-0.465280093100073
0.675791585874922	0.5607915027665	0.760555898188198
1.5144552246898	0.7667147210723	0.632246573948692
0.932349949135299	0.7653583896223	0.566188807277346
0.521082682819904	1.5790741930019	1.17419936242102
0.902404909082697	1.3193566969729	0.285287821372204
0.944019635608424	0.9785131470898	0.474047659610655
-0.410499736669835	1.3802493337451	0.91507077052162
0.980561747218698	1.2100458272432	1.9066623946097
1.13255382567285	1.3369512421075	-0.368924497745482
0.633012471507176	1.4130960821378	-0.416944782237039
1.22680209099785	1.5423542154002	0.413702572995422
1.08318684973158	0.6042795602643	1.60281317757276
1.30093528222964	0.7090019021543	-1.00693513687116
1.54172350119236	-0.2925760031827	0.788665343388484
-2.29003796930472	-2.9115743082089	1.84185162409358
-0.687868542756807	-4.4103303025592	-3.86064316758921
0.531599318196809	-4.9503918613461	0.333346309882909
0.860393336049867	-4.9635645012383	-0.775902079061641
0.782933353146597	-4.2737665329988	-0.88882646334687
0.158503432705153	-4.1478036542868	-1.07155557221645
-0.0354228196564438	-3.5652807355122	0.867438967356993
0.293147167241149	-3.1804417600096	-0.0486080433786285
0.80987822001157	-3.0394286673516	0.015468758662962
1.06736944637891	-3.6437667718431	2.62349451782464
1.13671164273748	-3.3767875517837	-0.947238916522064
0.65236364931779	-3.7918719681446	0.976292574528159
0.448607061800715	-3.1148537751643	-1.97208618510718
0.56331948891639	-2.7142664265633	1.86228360340319
0.211101670418612	-2.7015585124837	0.00323120917258279
0.451470228313702	-2.9883447590243	0.281790306601959
0.664807410340188	-3.3070273277324	2.91286840316722
0.401955318128188	-2.7945668265163	-2.00941365031637
-0.109341839611888	-2.9794600425168	0.915406085038217
0.540843370897896	-2.602025488724	-0.931372789171814
0.36990998714102	-2.2079368425448	-0.15447638252013
0.622643201530557	-3.0010033257079	2.73018608600983
0.530937395223688	-2.2109690810047	-1.20340656452269
0.255834374683371	-1.4975571794827	-0.313397461175402
-0.248444066397731	-1.478856128364	1.42338875692705
-0.64714126507042	-1.0766088814138	0.581902656684541
0.681948545813778	-0.9532938089671	0.387433636954793
0.377700877785273	-1.0464502376875	0.340852254480861
-0.00756763574446645	-1.3511754799334	0.418314365767358
-0.0622274919377541	-1.2654158976944	-0.389620843133187
0.79978459247168	-1.4324649244776	0.302829020621687
0.424475145039441	-1.2150024831093	0.0878124545889314
0.635060492836863	-1.1455620915113	0.399287518009928
0.703739649369157	-1.140693506433	0.831132070362006
0.115239973917218	-1.0657501464143	0.558963956611169
0.478043585122072	-0.7758742209414	0.474071998539305
0.795394782438528	-0.1602650452682	0.603828724366817
0.842912497269838	0.1375553699066	0.272367735838586
0.544276076720065	0.1431522235704	0.508083550350502
0.401708958468801	0.2374135461841	0.681599045445758
0.407253482513928	-0.1486333083567	0.508897028073108
0.267103529327961	-0.0557257818725	1.49217605206751
0.734452574333238	0.2489406057737	-0.602489606981127
0.329876550948683	0.8922281826155	-1.06974654619583
0.702490149908812	1.0666009528655	0.782118218255157


==> Figure6_dat.txt <==
year quarter	df0.df0.pi	df0.df0.y	df0.df0.ya	df0.fore	bet_t_OG	bet_t_ULC	anchor
1985	2	0.909031026	-0.768491301	0.628603432	1.165167521	0.737568626	0.77080518	51.64212097
1985	3	0.622010016	-0.129060551	0.202145418	1.135756113	0.73108055	0.76678831	38.51733732
1985	4	1.019462465	-0.247344303	1.471114004	0.959332958	0.748385733	0.78068978	56.01810277
1986	1	0.520183486	-0.160241285	0.240427114	1.152445165	0.722235959	0.76469641	44.55389655
1986	2	-0.487373023	-0.536214194	0.367535849	0.87448275	0.642782382	0.71171969	42.17431074
1986	3	0.611741399	-0.399756666	0.816512614	0.460525607	0.703684923	0.75974319	36.91472296
1986	4	0.699179581	-0.675214159	1.546329506	0.852508335	0.7114287	0.76705268	37.58533783
1987	1	1.206695212	-0.739703241	0.911818	0.876913527	0.704164689	0.76898812	34.74242145
1987	2	1.133273703	-0.464239685	0.055556414	1.137923142	0.704828555	0.76865978	32.64060409
1987	3	1.061317626	-0.388640117	0.994773405	1.103985905	0.704712841	0.76835645	38.61622096
1987	4	0.932902763	0.526730277	0.18618569	1.067715192	0.703075643	0.76727533	37.82128062
1988	1	0.780349076	0.260730953	1.349356028	0.99884171	0.700300731	0.76592469	43.91986046
1988	2	1.147694717	0.788853272	0.929807488	0.91357257	0.694806062	0.76778151	49.21853405
1988	3	1.218879447	0.595529926	1.018654321	1.097079322	0.694254517	0.7677663	60.46285614
1988	4	1.092436975	1.148361577	0.636743448	1.137971582	0.694981005	0.76686893	53.174563
1989	1	1.136325852	1.391105453	0.108415388	1.078226863	0.694673447	0.76722089	48.88051028
1989	2	1.615885984	1.384188791	0.11853631	1.102202251	0.660797572	0.7545551	47.09224111
1989	3	0.782153632	1.360792957	0.427609907	1.331938315	0.610857434	0.72783559	48.11683081
1989	4	1.016853933	0.798737291	1.415653409	0.973112317	0.615012143	0.73251481	38.6581029
1990	1	1.720864087	1.149939438	0.9616764	1.057028344	0.549697262	0.70624949	55.53766517
1990	2	0.989588622	0.786231867	1.232437336	1.308593289	0.527143578	0.69203124	35.82786175
1990	3	1.726991493	0.15103264	0.988204199	1.083325425	0.462245161	0.66371352	52.42171058
1990	4	1.698433093	-1.428516295	1.796063415	1.285543212	0.502436435	0.67205787	61.07841739
1991	1	0.747568533	-2.530752777	0.272847743	1.330382971	0.421017876	0.63247045	60.65295002
1991	2	0.593617132	-2.392848015	0.284332656	1.096139691	0.446479452	0.63761812	56.85441546
1991	3	0.761984849	-2.506979306	0.334990514	1.020933663	0.481048329	0.65245665	34.32870892
1991	4	0.82942899	-2.769410743	0.857437002	1.021435499	0.496239808	0.65957688	61.42353375
1992	1	0.678123616	-2.207752837	0.612940545	1.017553676	0.501924348	0.66035412	46.6021872
1992	2	0.768748152	-1.756226108	0.076020783	0.955220416	0.520969716	0.66949007	38.32956473
1992	3	0.76359915	-1.405315988	0.239686924	0.957103082	0.530979903	0.6742912	42.69304462
1992	4	0.875710227	-1.004479037	-0.055875585	0.938535655	0.538686043	0.67958092	38.06660524
1993	1	0.727999831	-1.46903079	0.128998814	0.961963403	0.536435618	0.67824331	49.77111756
1993	2	0.722039324	-1.538034307	1.326830959	0.905174212	0.547155837	0.68328277	52.03109506
1993	3	0.462873005	-1.715432098	-0.404763083	0.886932961	0.540718351	0.6779935	53.89409243
1993	4	0.828918193	-1.036207325	0.333916463	0.786204007	0.555491626	0.69000042	33.32039079
1994	1	0.502168298	-0.740544541	-0.856745147	0.886978129	0.531676038	0.6783914	34.20638392
1994	2	0.567825494	-0.068011297	0.742497691	0.774388982	0.559528166	0.69069683	41.20946221
1994	3	0.92657236	-0.16624189	0.534655517	0.76702115	0.549347339	0.69373423	45.46205978
1994	4	0.58226998	0.284707066	-0.26566002	0.882208517	0.520624434	0.68065692	36.34830258
1995	1	0.734474217	-0.052861493	0.512365841	0.771373611	0.531658116	0.68850102	29.49221959
1995	2	0.817276144	-0.453343667	0.356580849	0.805536816	0.532462377	0.69117662	38.43723796
1995	3	0.504273504	-0.309571668	0.548003366	0.828041931	0.503319771	0.6784539	28.40756237
1995	4	0.544918131	-0.349181165	0.263215769	0.730582037	0.529273271	0.68876447	24.08197608
1996	1	0.889394925	-0.32990498	0.462814993	0.719482351	0.510471538	0.68983393	33.9182543
1996	2	0.859628419	0.558465186	-0.035920001	0.819719786	0.513124618	0.68970299	53.60440973
1996	3	0.57544757	0.636064118	0.3969682	0.815748605	0.48561028	0.67841613	36.99572206
1996	4	0.869040051	0.808285777	0.485738007	0.734047755	0.469431137	0.67958062	32.17912852
1997	1	0.60882225	0.544897174	1.341623731	0.807052545	0.445822687	0.6698595	23.36962715
1997	2	0.229902338	1.263087478	-0.559978813	0.742606677	0.417262746	0.64883111	21.36964876
1997	3	0.5	1.531172548	0.185328823	0.646474603	0.485111129	0.67596506	15.63550708
1997	4	0.539179104	1.377627761	1.313882034	0.665536292	0.502519119	0.6839549	15.03567012
1998	1	0.205978957	1.354327151	0.766552982	0.661632853	0.473557471	0.66673827	12.15822126
1998	2	0.329012346	1.231276999	0.743580091	0.562229909	0.541908229	0.69224494	10.16383451
1998	3	0.513126565	1.433980979	0.245822068	0.548432251	0.564110718	0.70608195	10.14506295
1998	4	0.468882945	1.979303129	-0.204197739	0.592834682	0.567332437	0.70851858	10.75592444
1999	1	0.365557201	1.842073548	0.386034832	0.569859804	0.568489698	0.7090248	10.37938906
1999	2	0.749090953	1.597068702	0.049977755	0.523292999	0.528264572	0.70684518	9.886276212
1999	3	0.742918773	1.843849211	-0.041443199	0.648852381	0.536440375	0.70689447	10.24281759
1999	4	0.737440191	2.40260277	0.52772496	0.655480773	0.543140911	0.70692052	12.4229333
2000	1	0.989711042	1.671467969	3.864588948	0.661038808	0.514399031	0.694961	13.20432915
2000	2	0.783656673	2.451811276	-1.738355482	0.744659645	0.547441365	0.69765665	12.11195089
2000	3	0.91405972	1.549301619	2.005191653	0.70136871	0.542988225	0.6938356	18.90416666
2000	4	0.712716763	1.212064648	-0.459540336	0.752535586	0.549315088	0.69180928	21.08900996
2001	1	0.956764792	0.005168382	2.759073992	0.694835195	0.514129373	0.68027932	20.35650782
2001	2	0.700966458	-0.187456829	-1.284167213	0.773467309	0.512195978	0.67602191	23.7846885
2001	3	0.282273772	-1.34087405	-0.466459684	0.705493121	0.420727961	0.63675415	21.56943613
2001	4	-0.074873475	-1.773566341	-0.317604097	0.60532322	0.460072333	0.62279449	30.10595129
2002	1	0.31943662	-1.615142037	-1.652891496	0.471194594	0.574615732	0.6776612	15.20259524
2002	2	0.786220917	-1.646265392	0.751401382	0.504100449	0.520975939	0.66428782	14.26526974
2002	3	0.538260516	-1.862133797	-0.256887117	0.657579279	0.508996792	0.65573973	13.02488659
2002	4	0.59135524	-2.341744679	0.356414662	0.587138214	0.509646498	0.65789747	14.8097871
2003	1	1.028650138	-2.424071091	-0.378732813	0.600160845	0.432968643	0.62272395	16.18347394
2003	2	-0.16360632	-2.159791145	0.436062537	0.709274367	0.106817853	0.42618069	16.31331113
2003	3	0.746174898	-1.136012742	-0.706625472	0.56640764	0.03066863	0.40319313	13.65859924
2003	4	0.379541622	-0.600317375	0.466557435	0.588008106	0.009445566	0.38737283	12.31372639
2004	1	0.846418521	-0.655978774	0.089068073	0.572005076	-0.024668464	0.36673955	13.73041349
2004	2	0.785752544	-0.510881255	0.852667256	0.593036992	0.008833717	0.37282462	16.31151509
2004	3	0.637731377	-0.202498755	1.3784253	0.607559179	0.012740581	0.37199708	12.01909064
2004	4	1.073576706	0.175668723	-0.051564408	0.609844642	0.019603697	0.34890417	12.06919205
2005	1	0.50522466	0.663040148	-0.465280093	0.645259482	-0.023725738	0.32317195	12.77629399
2005	2	0.675791586	0.560791503	0.760555898	0.634388701	-0.02784162	0.32268212	13.89133549
2005	3	1.514455225	0.766714721	0.632246574	0.637633097	0.000180735	0.25790633	22.29551329
2005	4	0.932349949	0.76535839	0.566188807	0.70426452	0.099421834	0.30826865	32.11107404
2006	1	0.521082683	1.579074193	1.174199362	0.723687418	0.073148877	0.29157778	14.60780259
2006	2	0.902404909	1.319356697	0.285287821	0.705368612	0.049647852	0.27643853	22.09668449
2006	3	0.944019636	0.978513147	0.47404766	0.721710427	0.073502461	0.28559976	18.82506505
2006	4	-0.410499737	1.380249334	0.915070771	0.739310485	-0.046129308	0.13847735	13.32580726
2007	1	0.980561747	1.210045827	1.906662395	0.648612391	-0.174644065	0.05417128	13.32018483
2007	2	1.132553826	1.336951242	-0.368924498	0.685226303	-0.109356472	0.08312568	17.56505698
2007	3	0.633012472	1.413096082	-0.416944782	0.7156941	-0.122246719	0.07471308	21.71303496
2007	4	1.226802091	1.542354215	0.413702573	0.703674452	-0.123852414	0.06013796	21.04764561
2008	1	1.08318685	0.60427956	1.602813178	0.751833993	-0.052587375	0.10271352	21.89617196
2008	2	1.300935282	0.709001902	-1.006935137	0.771053324	0.017420045	0.14084872	48.38457337
2008	3	1.541723501	-0.292576003	0.788665343	0.810685642	0.136919389	0.2132126	36.39177474
2008	4	-2.290037969	-2.911574308	1.841851624	0.878789325	-0.139201654	-0.0984597	40.5345672
2009	1	-0.687868543	-4.410330303	-3.860643168	0.569674761	0.164122444	0.1790387	42.86960674
2009	2	0.531599318	-4.950391861	0.33334631	0.493579759	0.163601881	0.18528433	30.96227208
2009	3	0.860393336	-4.963564501	-0.775902079	0.526819896	0.162169332	0.18308683	26.99239251
2009	4	0.782933353	-4.273766533	-0.888826463	0.560166623	0.167988883	0.1859447	22.3965093
2010	1	0.158503433	-4.147803654	-1.071555572	0.575629673	0.156493696	0.1769304	22.55077605
2010	2	-0.03542282	-3.565280736	0.867438967	0.529053353	0.17372162	0.19339411	20.63208279
2010	3	0.293147167	-3.18044176	-0.048608043	0.478735835	0.184853254	0.20594046	19.08477709
2010	4	0.80987822	-3.039428667	0.015468759	0.47304547	0.17511543	0.19901498	20.47007462
2011	1	1.067369446	-3.643766772	2.623494518	0.513896945	0.189532266	0.20536756	25.80031408
2011	2	1.136711643	-3.376787552	-0.947238917	0.566003362	0.220361718	0.22340387	26.87831713
2011	3	0.652363649	-3.791871968	0.976292575	0.61857374	0.224796323	0.22519366	22.6699897
2011	4	0.448607062	-3.114853775	-1.972086185	0.599520863	0.222827213	0.22397148	18.96905326
2012	1	0.563319489	-2.714266427	1.862283603	0.578654803	0.223299427	0.22469353	20.37645998
2012	2	0.21110167	-2.701558512	0.003231209	0.58274735	0.219301393	0.22278177	17.21431654
2012	3	0.451470228	-2.988344759	0.281790307	0.538875648	0.225472652	0.22813605	22.2538488
2012	4	0.66480741	-3.307027328	2.912868403	0.542648381	0.222610042	0.22668855	22.80930315
2013	1	0.401955318	-2.794566827	-2.00941365	0.561817399	0.217878524	0.22396841	20.51094639
2013	2	-0.10934184	-2.979460043	0.915406085	0.537926255	0.217912377	0.22580222	18.45919064
2013	3	0.540843371	-2.602025489	-0.931372789	0.466283409	0.211474949	0.22623549	19.11155913
2013	4	0.369909987	-2.207936843	-0.154476383	0.500361941	0.209272542	0.22542205	16.64628374
2014	1	0.622643202	-3.001003326	2.730186086	0.483491378	0.204055746	0.22321287	18.63024176
2014	2	0.530937395	-2.210969081	-1.203406565	0.504030254	0.205134421	0.22308315	16.28027016
2014	3	0.255834375	-1.497557179	-0.313397461	0.502560674	0.199147815	0.22077923	15.72072877
2014	4	-0.248444066	-1.478856128	1.423388757	0.473656435	0.215805643	0.23207743	13.01899387
2015	1	-0.647141265	-1.076608881	0.581902657	0.395611614	0.32296813	0.30076745	12.71814408
2015	2	0.681948546	-0.953293809	0.387433637	0.241875659	0.235203238	0.26367532	11.83677267
2015	3	0.377700878	-1.046450238	0.340852254	0.388194029	0.235735214	0.26115722	14.46213334
2015	4	-0.007567636	-1.35117548	0.418314366	0.371846264	0.226072713	0.25800201	13.0884145
2016	1	-0.062227492	-1.265415898	-0.389620843	0.324782784	0.254948211	0.27939157	13.16175148
2016	2	0.799784592	-1.432464924	0.302829021	0.287583292	0.187201019	0.24605717	11.46317163
2016	3	0.424475145	-1.215002483	0.087812455	0.364789236	0.197120527	0.24621377	11.56864906
2016	4	0.635060493	-1.145562092	0.399287518	0.357440094	0.1984102	0.24451972	10.84453178
2017	1	0.703739649	-1.140693506	0.83113207	0.38623833	0.219483294	0.25065699	11.74614468
2017	2	0.115239974	-1.065750146	0.558963957	0.415540315	0.18308605	0.2315534	11.90614187
2017	3	0.478043585	-0.775874221	0.474071999	0.370384179	0.172610469	0.22872182	10.90915316
2017	4	0.795394782	-0.160265045	0.603828724	0.389465408	0.175841922	0.22629622	10.43922933
2018	1	0.842912497	0.13755537	0.272367736	0.429487044	0.225230217	0.24516518	9.850068112
2018	2	0.544276077	0.143152224	0.50808355	0.470054853	0.239702223	0.25056127	11.385665
2018	3	0.401708958	0.237413546	0.681599045	0.462284973	0.237209554	0.24929077	13.18639287
2018	4	0.407253483	-0.148633308	0.508897028	0.450172085	0.238106082	0.24993146	13.370272
2019	1	0.267103529	-0.055725782	1.492176052	0.447179507	0.238000718	0.25026649	9.630476724
2019	2	0.734452574	0.248940606	-0.602489607	0.426156355	0.20003303	0.23382554	11.50432045
2019	3	0.329876551	0.892228183	-1.069746546	0.469463377	0.17798534	0.2239974	13.42225902
2019	4	0.70249015	1.066600953	0.782118218	0.444883734	0.153358428	0.21298604	11.32112664
